An Exact Branch and Bound Algorithm for the generalized Qubit Mapping Problem

Quantum circuits are typically represented by a (ordered) sequence of gates over a set of virtual qubits. During compilation, the virtual qubits of the gates are assigned to the physical qubits of the underlying quantum hardware, a step often referred to as the qubit assignment problem. To ensure that the resulting circuit respects hardware connectivity constraints, additional SWAP gates are inserted as needed, which is known as the qubit routing problem. Together, they are called the Qubit Mapping Problem (QMP), which is known to be NP-hard. A very common way to deal with the complexity of the QMP is to partition the sequence of gates into a sequence of gate groups (or layers). However, this imposes a couple of important restrictions: (1) SWAP gates can only be added between pairs of consecutive groups, and (2) all the gates belonging to a certain group have to be executed (in parallel) in the same time slot. The first one prevents gates to be re-arranged optimally, while the second one imposes a time discretization that practically ignores gate execution time. While this clearly reduces the size of the feasible space, little is still known about how much is actually lost by imposing a fixed layering when looking at the minimization of either the number of SWAPs or the makespan of the compiled circuit. In this paper, we present a flexible branch and bound algorithm for a generalized version of the QMP that either considers or ignores the gate layering and the gate execution time. The algorithm can find find proven optimal solutions for all variations of the QMP, but also offers a great platform for different heuristic algorithms. We present results on several benchmark sets of small quantum circuits, and we show how ignoring the layering can significantly improve some key performance indicators of the compiled circuit.

==> data/depth_ALG-GRID-DEPTH-NOLAYER_vs_ALG-GRID-DEPTH-LAYER.csv <==
duration0;duration1
223;223
207;207
246;246
211;211
202;202
237;237
269;269
204;204
190;190
200;200
197;197
196;196
139;139
214;214
215;215
267;267
215;215
227;227
166;166
177;177
227;227
228;228
266;266
215;215
171;171
201;201
251;251
172;172
251;251
276;276
238;238
239;239
156;156
237;237
200;200
224;224
236;236
215;215
139;139
225;225
233;233
231;231
235;235
183;183
270;270
157;157
190;190
190;190
175;175
242;242
176;176
256;256
216;216
209;209
207;207
232;232
250;250
205;205
206;206
232;232
203;203
232;232
222;222
206;206
231;231
212;212
257;257
204;204
159;159
234;234
247;247
207;207
226;226
191;191
246;246
234;234
236;236
221;221
197;197
192;192
214;214
205;205
229;229
153;153
182;182
197;197
173;173
223;223
209;209
159;159
195;195
204;204
211;211
221;221
193;193
196;196
173;173
189;189
234;234
186;186
303;303
351;351
353;353
342;342
348;348
382;382
379;379
276;276
301;301
335;335
344;344
311;311
288;288
345;345
349;349
298;298
294;294
331;331
314;314
309;309
311;311
359;359
406;406
348;348
297;297
339;339
301;301
275;275
308;308
359;359
339;339
354;354
269;269
349;349
247;247
389;389
352;352
295;295
241;241
314;314
346;346
369;369
338;338
298;298
391;391
246;246
274;274
299;299
236;236
342;342
314;314
371;371
295;295
323;323
336;336
329;329
383;383
313;313
300;300
306;306
300;300
311;311
338;338
259;259
328;328
300;300
374;374
350;350
297;297
330;330
385;385
318;318
312;312
321;321
359;359
297;297
317;317
328;328
290;290
270;270
295;295
323;323
326;326
260;260
337;337
326;326
309;309
334;334
344;344
246;246
329;329
295;295
326;326
340;340
309;309
306;306
301;301
336;336
301;301
242;242
437;437
438;438
455;455
490;490
412;412
487;487
495;495
396;396
382;382
444;444
465;465
466;466
382;382
432;432
436;436
381;381
413;413
437;437
390;390
414;414
397;397
446;446
506;506
487;487
373;373
465;465
389;389
394;394
414;414
494;494
475;475
430;430
371;371
487;487
408;408
512;512
482;482
377;377
332;332
444;444
451;451
509;509
425;425
415;415
522;522
382;382
370;370
403;403
314;314
455;455
411;411
471;471
382;382
417;417
415;415
437;437
525;525
450;450
424;424
441;441
429;429
391;391
429;429
373;373
464;464
475;475
500;500
461;461
432;432
416;416
481;481
452;452
420;420
433;433
439;439
395;395
378;378
420;420
399;399
394;394
405;405
453;453
411;411
320;320
448;448
439;439
424;424
475;475
462;462
365;365
440;440
390;390
405;405
399;399
426;426
455;455
413;413
465;465
361;361
395;395
237;237
246;246
280;282
270;270
250;250
239;239
274;274
275;275
246;246
260;260
249;249
284;284
265;265
241;241
217;217
237;237
238;238
198;198
247;247
256;256
204;204
209;213
235;235
239;239
234;234
244;244
281;281
269;269
237;237
278;278
247;247
200;200
252;252
214;214
245;245
234;234
220;221
231;231
253;253
272;272
214;214
295;297
276;276
260;260
254;254
208;208
278;278
262;262
295;298
271;271
234;234
211;211
268;276
280;280
303;303
275;275
299;299
228;228
221;221
248;248
216;216
243;243
231;231
197;197
251;251
230;230
262;262
253;253
232;232
272;277
208;208
275;275
225;225
272;272
230;230
221;221
234;234
256;256
266;266
290;290
261;263
272;272
205;205
261;261
271;271
242;242
189;189
222;222
250;250
238;238
231;231
230;230
248;248
233;233
217;217
268;268
204;204
279;279
268;268
188;188
364;364
392;392
407;407
394;394
395;395
389;398
417;425
399;399
363;363
398;398
389;389
413;413
408;408
346;356
312;312
365;365
353;358
338;338
390;390
396;396
322;322
287;287
344;344
355;355
393;393
388;388
379;379
396;396
404;404
394;394
338;338
393;393
353;353
382;382
343;343
366;366
367;367
417;417
389;389
301;301
456;458
371;371
394;394
403;403
337;337
470;470
391;391
406;409
405;405
339;339
299;299
427;444
425;425
440;440
424;424
419;419
396;396
330;330
393;393
336;336
360;360
374;374
355;355
371;371
378;378
376;376
388;392
385;385
389;397
324;324
411;411
360;360
392;392
359;359
344;344
369;369
403;403
393;393
427;436
351;353
374;374
340;352
355;357
419;419
365;365
310;310
361;361
392;392
389;389
374;374
338;338
373;373
366;366
342;342
402;402
367;367
419;419
400;400
314;314
466;467
535;535
531;533
506;506
514;514
565;573
541;541
515;515
491;499
520;520
496;496
513;516
519;519
495;501
434;434
497;497
494;497
459;459
520;520
531;532
504;504
422;422
455;457
513;513
528;528
534;534
468;468
505;505
489;489
469;469
478;478
510;512
521;521
495;495
472;472
451;451
559;559
551;551
453;453
599;601
497;497
496;496
562;562
458;458
596;596
519;519
517;517
546;546
483;483
429;429
558;566
566;566
560;560
542;542
538;538
432;432
515;515
485;485
528;528
482;482
483;483
538;544
520;520
483;488
478;484
523;523
522;524
455;455
523;523
479;479
521;527
487;498
451;451
485;485
527;527
510;510
575;575
499;499
501;501
443;453
509;511
547;547
476;476
462;462
465;465
526;526
478;478
475;475
493;493
476;476
466;466
563;563
502;502
539;539
524;524
462;462


==> data/depth_ALG-GRID-SWAPS-NOLAYER_vs_ALG-GRID-SWAPS-LAYER.csv <==
duration0;duration1
236;236
217;217
276;266
216;222
217;232
237;237
269;269
204;204
230;230
216;216
210;210
211;211
139;139
259;259
238;238
304;304
235;235
244;244
166;166
192;177
255;255
228;228
271;301
245;230
186;171
231;231
251;281
172;172
270;270
280;280
238;259
254;269
171;171
267;253
215;215
239;245
236;236
245;245
144;144
240;255
250;248
261;261
250;250
213;198
288;288
157;157
190;190
205;205
175;175
284;257
176;176
262;270
246;246
214;214
216;216
247;247
293;293
220;220
206;221
232;262
209;209
262;247
239;235
240;240
242;257
216;216
272;275
219;219
174;159
258;258
262;267
222;222
245;245
214;214
279;279
249;249
250;250
243;243
206;206
204;204
244;244
227;227
256;250
168;153
212;197
213;198
188;188
246;246
212;227
159;159
210;210
222;222
214;214
250;235
212;212
202;232
173;173
189;194
241;236
216;231
303;316
351;361
388;388
347;355
378;378
397;397
401;401
276;276
301;326
351;351
363;363
311;326
298;298
405;404
387;387
335;320
327;327
333;333
337;337
339;339
354;354
416;401
441;441
393;393
314;297
356;369
301;316
275;275
316;325
378;378
374;374
384;384
299;284
395;380
262;262
425;431
354;354
325;325
276;246
335;335
375;360
414;399
353;353
328;328
433;433
246;261
285;300
338;338
236;236
360;387
349;334
392;401
310;325
353;353
345;351
349;364
426;426
317;332
315;300
321;351
306;306
341;341
370;368
308;308
372;372
304;304
407;407
386;386
302;332
354;354
400;415
343;343
344;330
340;340
359;377
312;312
331;346
365;350
326;302
282;282
340;310
335;335
368;362
275;283
367;367
345;360
327;327
372;357
377;362
249;249
344;344
310;313
355;344
369;355
339;328
336;355
311;311
356;356
309;309
287;257
447;447
467;457
488;503
518;524
457;472
502;502
518;496
404;404
400;425
460;475
509;499
493;481
392;392
492;506
474;474
433;433
476;461
454;454
413;413
459;444
440;440
473;488
541;526
502;502
374;389
525;497
411;426
409;424
431;431
543;528
525;525
475;475
386;386
548;518
438;438
553;523
498;498
422;422
367;352
480;495
495;493
563;563
455;465
424;439
539;548
382;397
381;385
433;433
329;329
488;485
450;431
514;507
418;418
477;462
454;430
479;459
568;568
463;478
424;454
456;501
450;465
421;436
461;461
418;433
480;480
524;524
530;533
482;500
452;447
458;458
496;511
495;495
452;453
452;467
454;457
425;425
407;392
457;457
428;437
436;436
435;435
485;485
460;438
335;328
463;478
440;440
457;457
513;513
500;480
384;398
456;455
408;405
419;434
428;414
441;460
493;493
438;438
487;502
370;370
418;418
279;238
314;261
324;339
339;291
274;274
319;277
313;280
305;321
261;261
268;263
279;279
368;299
295;295
246;246
232;247
278;252
255;269
198;198
261;275
322;337
274;204
296;253
319;236
265;239
308;246
284;317
323;296
343;349
281;298
318;296
270;286
300;224
331;295
214;214
374;306
305;253
278;245
310;246
268;268
348;283
239;214
339;339
362;335
303;275
254;254
223;223
359;320
339;277
330;330
286;271
316;249
219;219
292;307
351;302
384;362
317;327
329;328
258;258
230;230
263;263
216;216
272;272
292;260
226;212
272;266
230;230
351;300
377;272
275;233
318;315
214;208
305;305
240;243
348;303
291;277
221;228
319;252
272;301
305;301
341;334
342;315
346;287
239;239
330;291
289;286
272;272
205;205
309;240
318;257
282;282
265;232
286;245
288;303
280;250
240;242
353;280
266;258
294;279
319;312
209;209
379;380
422;422
442;457
512;454
434;448
538;430
477;480
420;431
479;422
498;440
489;472
376;376
352;352
392;394
476;398
405;383
433;433
468;409
389;395
333;343
392;365
389;362
422;422
454;452
509;449
486;440
413;413
438;437
383;372
453;466
411;378
541;411
382;370
395;395
437;410
432;432
441;466
393;308
418;430
523;450
435;448
415;370
557;515
488;458
483;441
450;450
418;394
337;340
578;565
515;467
553;540
492;492
589;481
513;442
371;343
569;435
448;375
360;375
414;414
378;378
435;405
389;422
441;423
402;392
508;385
483;432
498;354
516;461
384;384
532;465
481;411
402;375
447;389
487;419
419;427
447;405
449;413
378;397
421;411
442;457
422;396
385;366
374;369
438;420
459;459
457;375
467;383
491;414
421;389
404;382
435;436
432;385
518;440
446;443
390;361
642;566
584;617
625;545
585;554
474;489
502;451
530;535
615;553
544;552
497;491
584;552
560;518
512;501
502;502
598;519
587;551
504;440
610;495
528;488
595;555
620;549
641;603
540;500
621;569
624;547
648;590
516;515
589;589
551;534
572;478
582;502
591;539
548;548
505;519
633;581


==> data/depth_ALG-LINEAR-DEPTH-NOLAYER_vs_ALG-LINEAR-DEPTH-LAYER.csv <==
duration0;duration1
251;251
232;232
281;281
237;237
232;232
282;282
295;313
245;245
233;233
257;258
254;254
251;251
139;139
274;274
253;253
304;304
235;235
283;299
204;206
203;203
285;285
243;243
331;331
245;245
171;171
256;256
296;296
217;217
288;288
316;316
253;253
284;284
171;171
294;298
248;248
260;260
251;251
245;245
159;159
285;285
265;265
261;261
293;293
238;243
276;276
157;157
207;207
220;220
205;205
299;299
219;225
315;315
261;261
234;234
250;250
277;277
304;304
248;248
243;243
282;282
254;254
308;308
264;264
244;244
272;272
246;246
305;305
246;246
189;189
285;285
282;282
257;264
260;260
229;229
301;301
264;264
265;265
273;273
266;266
219;219
283;283
242;242
265;265
187;187
242;242
212;212
203;203
261;261
242;242
174;174
210;210
219;219
237;237
265;265
212;212
232;232
198;198
194;194
271;271
236;246
331;331
395;395
418;418
376;376
393;393
472;472
427;445
332;332
395;397
430;432
449;450
396;396
313;313
434;434
417;417
350;350
342;342
433;448
397;397
365;365
369;369
416;416
501;501
412;412
320;320
426;426
346;346
365;365
385;385
414;414
374;374
449;449
329;329
436;440
295;295
490;490
397;397
340;340
276;276
395;395
420;420
414;414
411;411
395;403
421;421
261;261
317;317
368;368
276;281
420;420
402;408
460;460
340;340
363;363
394;394
409;409
452;452
415;416
352;352
401;401
366;366
403;403
422;423
323;323
406;406
334;334
452;452
437;437
372;372
414;414
450;450
377;377
374;374
389;389
429;429
342;342
361;361
395;395
377;385
327;327
376;376
405;405
407;407
309;309
427;427
360;360
362;362
417;417
407;407
275;275
374;374
355;355
382;382
384;384
339;339
372;372
356;356
371;371
348;354
292;302
496;496
512;512
543;543
554;554
487;487
577;577
559;577
475;475
501;501
547;547
587;589
581;581
407;407
536;536
519;519
465;465
491;491
555;573
493;493
500;500
470;470
503;503
601;601
592;592
411;411
582;582
459;459
499;499
503;512
594;594
549;549
550;550
461;461
619;623
490;490
653;653
559;559
450;450
367;367
540;540
543;543
584;584
523;523
521;529
578;578
456;457
424;424
511;511
369;374
548;548
538;555
590;590
445;445
472;472
488;488
539;539
624;624
594;595
491;491
551;551
540;540
508;513
528;529
463;463
577;577
554;554
593;593
589;589
522;522
530;530
576;576
537;537
497;497
531;531
524;524
455;455
437;437
517;517
504;512
481;481
526;526
577;577
514;514
384;384
553;553
501;501
522;522
597;603
547;547
452;452
486;486
480;480
491;491
443;443
510;516
551;551
498;498
537;537
443;453
460;470
296;296
296;313
286;302
279;301
266;273
282;282
324;324
251;251
236;236
287;287
234;235
233;233
260;260
276;276
269;269
320;320
281;281
287;287
327;327
270;273
269;284
346;346
263;263
328;328
204;211
289;289
270;270
244;244
224;224
263;263
278;278
239;239
325;330
258;258
295;295
291;291
248;250
215;215
204;204
288;288
227;227
304;304
240;240
323;323
329;329
254;254
268;268
231;231
251;251
281;281
261;261
263;263
327;327
252;252
276;276
288;288
337;337
276;276
277;277
284;284
268;268
296;303
286;286
296;296
222;228
297;297
182;182
195;195
259;259
279;279
301;301
309;309
233;233
280;280
324;324
306;306
303;303
237;237
274;274
267;267
314;314
252;252
217;232
304;304
310;310
260;260
241;241
216;216
266;266
249;249
254;254
236;236
330;330
251;251
258;258
246;246
212;212
311;317
312;312
269;269
501;501
459;473
430;448
450;477
421;428
445;445
468;468
399;399
401;401
436;436
377;377
426;431
359;359
388;388
361;361
429;429
447;447
358;358
479;479
387;390
462;475
468;468
382;382
475;475
370;371
426;426
377;377
391;391
364;372
430;430
451;451
333;333
467;467
417;417
441;441
460;460
399;401
383;383
335;335
391;391
390;390
447;447
375;375
486;486
486;486
441;441
474;474
399;399
437;437
467;467
403;403
379;379
497;497
424;424
446;446
441;441
505;505
428;434
379;379
406;428
425;425
433;438
442;442
492;492
340;351
462;462
364;364
345;345
465;465
409;409
469;469
467;467
418;418
423;423
475;475
416;416
485;485
385;385
465;465
433;433
464;464
426;449
400;415
446;446
440;440
451;457
377;377
390;390
424;424
391;391
350;350
406;406
485;485
393;393
421;421
435;435
390;390
497;506
497;498
366;366
628;636
616;630
494;510
600;626
562;569
609;609
639;639
529;529
581;581
578;578
508;514
595;600
521;521
546;546
476;476
570;570
564;564
497;497
622;622
541;543
614;629
580;580
551;551
627;628
502;503
551;556
463;463
562;562
490;498
623;623
555;555
455;455
599;607
550;550
612;612
656;656
519;521
572;572
468;468
516;516
503;503
620;623
488;488
607;607
621;621
647;658
661;661
586;586
579;579
661;661
518;518
547;547
631;631
597;597
584;584
571;571
678;682
594;594
564;564
553;560
548;548
570;590
621;621
669;669
494;500
610;610
480;480
511;511
630;630
573;573
612;612
583;583
551;551
538;538
614;614
552;552
688;695
533;540
605;605
602;602
619;622
557;572
547;562
587;587
602;602
593;593
559;559
543;543
569;570
546;546
541;563
589;589
588;588
563;563
582;582
611;611
552;552
639;656
621;622
510;510
282;288
296;296
342;357
325;336
304;304
292;292
353;365
338;338
318;318
319;319
306;311
363;363
350;351
276;276
266;266
267;267
289;304
242;242
315;315
287;287
249;249
275;278
296;296
289;289
287;287
320;320
311;311
350;350
291;291
342;343
331;332
276;279
310;310
285;285
305;305
302;302
275;275
268;268
268;268
330;330
244;244
378;378
351;351
295;296
312;312
260;260
343;356
307;307
344;344
301;316
275;275
242;242
307;307
348;348
399;399
337;342
355;355
273;273
260;260
320;323
253;253
321;324
290;307
218;233
299;299
284;284
313;316
327;327
277;277
343;343
215;215
350;350
264;264
340;347
285;285
272;272
284;285
306;306
342;342
351;364
308;308
313;313
249;249
310;310
305;309
302;302
215;215
270;270
290;290
253;253
264;264
290;290
310;310
292;295
285;285
325;325
264;264
311;311
313;324
236;236
450;455
500;500
514;524
476;476
471;471
481;487
527;539
513;525
460;460
527;530
477;480
526;526
538;539
422;437
401;401
425;438
434;463
391;391
478;478
492;492
394;394
356;371
437;437
457;457
483;483
482;482
455;455
554;554
474;474
485;506
517;519
421;438
469;481
454;458
495;495
456;460
442;442
421;421
477;477
496;496
370;374
562;562
470;473
460;460
495;495
412;412
583;594
473;473
488;488
480;495
428;435
368;368
526;526
528;531
585;587
530;535
513;513
472;487
391;391
497;498
415;415
465;479
459;476
421;436
446;446
487;487
451;451
477;477
477;477
497;497
387;387
516;531
430;431
508;522
465;465
403;403
443;459
498;498
499;499
543;565
431;431
451;451
437;443
428;428
491;495
463;463
396;396
426;429
447;447
453;453
448;448
426;426
457;457
446;449
432;432
500;500
443;457
487;487
477;490
408;408
575;603
678;683
688;705
601;601
622;622
697;703
686;697
661;671
626;626
692;694
613;620
669;669
678;679
628;646
545;545
596;612
609;635
557;557
667;667
663;663
630;630
543;566
599;599
638;638
663;663
669;675
573;573
723;723
644;644
620;638
642;651
582;585
607;610
665;669
664;664
645;647
598;598
520;520
670;670
700;700
570;570
765;765
645;645
592;592
683;683
578;578
745;771
632;632
630;630
663;682
632;637
526;535
687;687
718;728
755;759
713;724
643;650
648;678
517;532
664;665
621;621
667;681
583;600
607;622
647;647
661;661
599;599
612;612
655;658
659;659
560;560
653;658
589;590
665;680
651;657
539;539
618;630
652;652
649;649
745;766
626;634
613;613
574;574
634;634
665;669
597;597
577;596
575;577
629;629
640;642
579;579
589;589
603;603
574;577
595;600
709;709
608;622
655;655
640;651
596;596


==> data/depth_ALG-LINEAR-SWAPS-NOLAYER_vs_ALG-LINEAR-SWAPS-LAYER.csv <==
duration0;duration1
251;251
232;232
281;296
237;237
232;232
331;282
295;329
296;249
233;233
261;262
258;255
251;251
139;139
289;289
253;253
304;304
235;235
348;304
204;206
203;203
285;285
243;243
349;349
245;245
171;171
268;281
308;308
217;217
308;289
320;325
259;259
284;311
171;171
298;298
276;260
280;280
299;285
245;245
159;159
300;300
265;265
276;261
318;324
238;243
276;276
157;157
238;207
226;226
210;220
299;314
219;234
315;329
261;261
244;234
278;277
285;290
304;304
248;248
243;266
282;292
259;275
314;325
273;273
244;244
301;272
250;255
329;305
271;261
189;189
285;285
282;288
257;267
260;260
250;229
305;305
310;287
265;265
273;288
272;266
219;219
287;283
242;242
265;265
187;187
242;242
213;213
203;203
261;261
242;242
174;174
210;210
219;219
237;237
265;280
212;212
232;232
198;198
194;194
271;271
236;246
331;331
395;395
433;418
376;376
408;411
513;500
448;445
332;336
395;400
441;453
455;463
396;396
318;318
434;434
448;417
411;350
342;342
453;453
397;397
365;365
369;369
416;416
504;504
448;438
344;320
457;446
358;346
370;365
385;385
414;418
374;374
472;488
347;359
461;455
323;307
500;491
402;423
355;355
276;276
410;410
420;420
429;429
434;439
425;403
421;453
261;261
415;317
384;374
276;289
450;444
407;408
460;460
352;340
373;363
452;405
417;409
452;452
417;432
387;367
413;415
366;371
433;418
439;455
342;323
427;431
335;338
452;452
451;473
397;377
424;444
450;459
377;395
426;374
389;389
433;433
388;357
361;361
395;395
377;386
339;327
398;394
412;413
416;432
309;309
476;427
360;360
384;372
427;447
407;407
297;292
386;376
371;370
382;382
384;384
339;339
372;372
356;356
386;401
354;354
302;302
505;505
512;512
569;558
561;554
487;502
619;577
591;577
475;475
514;501
561;557
603;611
617;607
412;435
551;551
541;549
498;500
491;491
574;575
526;493
525;519
470;470
503;518
628;634
642;611
411;449
610;602
483;459
525;508
522;513
598;594
556;550
584;559
489;494
638;638
546;513
668;674
576;571
465;452
367;367
540;540
570;580
632;629
523;538
521;529
578;610
464;491
429;424
525;517
369;374
548;563
543;555
609;597
502;445
472;487
488;495
566;539
624;645
594;595
520;491
563;551
555;543
508;513
528;529
463;463
628;577
554;554
593;593
592;589
527;527
543;543
576;576
537;537
497;513
575;546
586;528
531;455
437;437
566;517
518;526
493;481
553;526
578;589
523;540
384;384
568;553
524;524
559;547
632;606
547;547
467;486
486;486
533;480
491;491
443;443
510;516
553;553
498;527
537;537
449;470
502;470
296;296
364;331
302;302
279;301
299;299
283;283
353;353
275;298
285;245
350;331
234;243
233;251
274;260
284;276
272;300
343;357
296;281
352;287
333;342
273;296
284;284
367;372
280;280
328;343
226;226
327;327
270;270
289;325
236;236
265;270
319;296
246;246
360;345
258;258
310;310
301;301
248;250
229;215
299;204
314;309
227;227
304;304
251;240
364;342
400;371
254;276
306;303
245;231
264;251
308;281
281;287
285;263
335;327
252;273
280;291
318;288
337;337
285;276
277;283
313;284
268;268
298;312
309;309
311;315
222;228
323;302
182;182
230;195
265;265
331;309
312;302
325;325
269;246
280;280
389;327
338;306
310;310
276;267
313;313
282;305
337;330
282;252
217;234
334;334
310;310
283;275
268;268
257;231
266;266
264;249
262;282
248;248
345;373
251;251
273;273
283;258
227;239
318;324
341;322
306;285
521;534
459;507
453;460
470;525
468;446
445;445
496;468
435;415
453;416
468;482
497;386
437;431
359;359
409;400
377;377
512;462
477;462
358;358
540;507
437;405
462;477
533;483
384;384
531;475
371;378
469;461
432;415
447;418
394;398
453;447
487;458
345;365
543;490
437;417
465;458
463;473
410;412
396;396
432;361
430;405
405;433
477;492
419;375
515;501
543;521
443;443
479;479
399;400
485;495
519;511
442;413
390;379
542;499
477;448
480;480
503;458
520;520
469;460
400;379
432;457
465;440
448;462
452;464
503;562
340;361
469;501
404;401
400;348
498;482
502;439
486;499
472;472
427;427
423;438
494;488
416;416
507;497
443;405
514;480
441;441
512;496
508;478
410;415
482;461
455;455
532;467
392;401
427;410
437;428
401;429
368;350
464;409
500;500
393;393
431;426
462;466
439;420
501;513
497;521
380;396
642;645
629;673
561;510
635;636
608;599
626;609
688;699
529;530
585;611
647;607
634;523
606;600
543;526
560;568
521;479
628;583
564;564
501;521
688;654
577;579
631;662
641;610
577;568
682;634
502;503
584;571
526;511
569;584
509;524
670;644
576;584
540;506
670;664
565;572
637;612
669;657
519;521
586;606
529;468
546;527
545;509
650;638
509;492
636;650
647;648
683;662
687;684
600;613
622;608
729;723
565;529
547;547
708;663
612;612
658;661
618;593
746;713
605;611
585;570
568;588
554;548
593;590
646;638
692;674
528;535
679;687
498;493
526;547
637;630
729;600
628;643
621;604
600;580
567;553
695;636
582;559
718;704
559;543
663;639
645;620
649;641
592;598
568;594
603;603
602;602
624;620
585;559
577;563
656;588
559;546
624;570
597;597
617;626
584;571
617;627
642;632
564;552
657;670
621;631
571;514
303;336
311;326
402;368
365;365
394;319
299;299
415;373
379;350
360;351
320;319
354;353
374;397
410;392
288;291
291;307
316;267
304;314
242;247
358;350
288;318
249;249
290;294
344;330
334;299
293;323
367;356
328;341
406;362
311;295
373;346
353;375
330;284
310;325
289;289
320;320
317;326
275;285
295;283
268;268
364;390
305;274
404;394
365;367
364;339
337;329
346;291
370;370
322;322
377;377
371;341
324;294
242;242
307;307
403;355
451;453
365;364
393;355
288;305
260;260
335;365
253;253
327;376
290;307
218;233
341;311
307;284
340;325
369;327
286;286
382;343
215;222
391;399
293;276
414;379
334;294
339;289
288;335
309;362
365;346
379;379
323;338
313;332
266;266
348;321
337;309
302;321
250;215
297;283
318;318
268;253
273;273
358;320
335;324
312;310
372;315
326;326
311;298
357;324
372;372
247;247
503;533
513;513
536;539
502;505
546;531
529;512
618;575
555;569
522;478
580;563
519;480
534;526
557;583
523;437
412;442
460;463
490;510
394;394
525;523
574;522
394;410
356;395
457;468
522;502
522;511
522;497
477;465
571;557
474;538
515;510
577;542
453;455
482;481
501;469
614;545
461;475
457;456
477;477
534;477
525;517
400;427
575;562
500;483
532;487
506;527
439;412
634;602
515;513
542;539
520;535
439;477
402;406
611;529
609;556
638;654
560;550
513;513
489;487
453;405
532;513
426;426
467;480
542;476
457;451
493;446
504;543
478;461
489;492
486;477
510;510
466;413
544;537
430;431
566;552
510;478
454;443
476;538
543;579
530;535
584;580
446;470
458;467
472;497
466;454
497;507
486;465
438;396
452;446
479;463
491;463
521;507
437;426
505;460
461;449
464;468
563;511
522;502
537;519
536;538
480;425
621;655
683;688
627;620
679;687
762;760
730;708
751;641
733;708
632;635
694;671
717;702
653;579
596;638
624;654
587;572
723;723
750;694
543;574
601;631
733;676
677;698
711;707
607;599
736;723
644;644
713;681
700;658
631;628
626;648
788;727
660;647
638;641
576;576
713;745
685;667
770;765
660;660
605;605
726;705
602;617
832;785
650;652
684;657
697;741
639;639
585;563
839;731
746;758
829;820
734;744
679;650
689;723
581;592
677;696
633;655
703;703
583;600
647;649
706;686
715;677
652;619
718;699
692;672
632;612
705;672
590;604
723;709
768;703
572;562
729;678
693;672
758;813
680;687
637;654
611;622
678;694
722;702
614;604
577;602
601;640
737;659
671;656
601;601
671;602
716;607
612;597
665;665
764;747
713;670
702;687
692;684
652;644


==> data/depth_ALG-Y-DEPTH-NOLAYER_vs_ALG-Y-DEPTH-LAYER.csv <==
duration0;duration1
325;355
353;428
343;403
311;401
310;370
422;512
384;429
369;459
282;297
357;417
363;453
377;437
232;277
308;323
330;390
406;466
267;282
399;459
273;318
215;245
321;336
280;295
415;430
335;395
252;297
326;341
388;448
352;442
375;435
422;482
315;330
424;499
263;308
365;425
339;399
315;330
353;413
290;350
220;280
307;352
332;392
369;459
388;448
334;409
456;576
218;248
338;428
292;322
250;280
401;431
320;380
448;538
370;475
347;407
338;428
374;434
416;461
402;492
267;267
363;393
384;444
375;420
381;441
268;283
355;400
304;334
336;381
335;395
275;335
393;438
336;351
352;412
367;442
297;342
401;461
433;538
325;370
329;359
385;460
294;354
351;411
321;366
336;396
222;267
339;384
318;393
322;427
343;403
337;397
307;427
335;410
290;320
311;356
354;399
295;325
313;358
307;367
275;320
363;438
271;316
405;435
565;670
465;525
513;633
471;531
635;755
561;636
492;612
495;570
584;689
601;706
561;651
442;502
505;550
494;554
494;584
359;359
598;673
495;570
377;407
463;508
472;487
594;624
526;601
463;523
541;586
475;535
552;687
533;623
548;623
455;500
638;773
484;559
512;587
431;536
620;695
549;654
436;511
415;520
422;467
528;603
553;658
516;591
530;650
624;744
346;406
479;584
445;490
353;398
567;627
547;637
611;701
537;717
511;601
537;657
546;621
596;656
639;789
446;491
486;546
529;649
523;583
587;692
372;402
509;569
407;422
539;614
576;666
467;542
545;605
544;574
485;560
466;541
523;628
537;612
570;735
493;583
512;602
562;682
450;540
432;507
554;644
517;622
383;443
573;633
550;700
566;761
576;681
533;623
414;549
511;601
498;573
506;551
564;669
481;556
461;521
497;572
481;526
521;641
399;489
642;717
706;826
637;727
743;923
618;708
768;888
721;811
690;840
659;764
741;861
766;886
818;953
568;658
644;704
618;693
653;773
530;545
758;878
656;776
518;563
626;731
559;574
770;815
719;809
569;629
682;742
610;700
750;960
711;816
765;870
680;740
758;908
663;768
708;783
629;749
783;858
778;943
518;593
556;676
610;670
633;723
858;1068
622;727
715;880
816;981
602;692
575;680
661;751
446;491
749;854
761;911
816;966
645;825
644;764
680;830
678;768
753;813
857;1037
595;655
636;696
759;909
634;694
726;846
574;664
737;842
662;707
680;755
754;859
648;738
720;825
688;748
695;800
619;709
703;853
718;853
731;926
620;740
648;738
730;880
649;769
653;758
821;1001
659;794
510;615
789;909
750;915
792;1017
776;911
809;989
612;777
728;878
695;830
666;741
623;728
677;782
652;727
716;851
680;770
636;786
596;746
350;352
344;344
371;371
339;362
273;276
268;268
360;360
281;301
249;263
287;287
264;283
260;272
292;307
317;336
303;307
349;366
290;290
298;298
363;373
299;299
306;306
366;373
272;272
371;388
235;256
310;317
275;278
284;284
244;244
272;286
307;309
284;284
353;370
288;303
324;324
326;326
271;284
248;248
268;282
295;311
260;273
349;361
276;291
365;371
358;358
275;286
283;305
274;279
278;278
297;305
276;276
280;280
338;338
281;294
296;297
320;323
394;395
287;305
309;312
355;390
285;285
326;326
323;327
294;297
228;228
311;311
183;204
231;237
269;313
346;367
331;331
375;375
255;255
335;342
322;322
306;306
335;348
252;295
296;306
300;310
345;345
282;282
277;277
344;344
334;362
266;275
263;263
237;237
319;322
277;285
240;240
275;306
345;345
266;266
268;291
275;275
227;242
309;309
328;328
310;310
570;573
522;529
515;554
536;575
448;457
482;497
517;517
423;435
426;455
469;469
401;410
476;498
412;417
475;478
418;422
470;487
491;501
410;410
571;584
472;478
516;516
499;506
421;421
503;556
395;431
441;446
415;437
491;491
411;411
454;468
502;519
408;408
509;526
471;516
516;537
506;506
422;437
402;402
397;426
411;453
445;475
500;513
413;437
548;566
538;544
484;507
500;514
440;468
489;498
485;491
449;457
409;409
524;524
458;471
466;467
478;483
578;593
463;479
414;421
516;542
465;465
484;492
510;516
490;519
337;337
486;486
417;429
381;387
493;532
481;503
500;515
543;543
446;460
489;511
488;488
431;431
549;563
427;471
498;502
474;484
509;509
493;497
461;470
514;516
492;492
482;495
447;455
419;432
502;531
434;442
361;372
450;460
529;542
405;412
445;466
506;509
438;452
491;498
533;535
427;427
709;731
695;701
607;651
683;720
589;607
646;661
729;732
609;621
620;647
615;617
538;561
679;726
579;601
636;672
545;552
596;628
611;615
526;538
728;741
615;641
680;698
611;618
611;647
685;721
542;590
581;612
528;531
675;699
559;567
647;661
591;608
553;553
657;688
635;681
684;706
732;732
542;557
610;615
571;603
573;615
573;604
673;704
553;564
654;675
711;713
706;742
695;709
656;683
658;676
707;717
621;627
592;592
674;674
690;714
602;603
608;643
801;822
631;647
607;607
649;691
602;635
661;693
700;706
698;738
527;561
628;628
530;575
585;599
673;712
664;705
657;673
670;670
618;628
637;651
651;665
586;586
759;776
604;647
650;654
661;697
649;670
639;643
648;669
665;673
687;690
643;675
668;691
602;615
646;673
642;657
581;600
655;671
629;637
600;608
607;622
706;710
631;662
659;659
647;681
566;571
294;301
325;325
358;376
355;361
341;341
316;316
365;365
368;370
320;320
350;350
329;330
389;389
360;367
291;291
275;275
301;301
308;310
267;267
330;335
339;339
258;278
272;282
314;314
314;316
288;289
349;354
337;353
356;375
296;321
381;393
337;354
277;277
323;323
309;313
317;317
304;304
277;277
263;263
276;276
350;354
282;282
400;416
379;379
316;328
330;330
249;271
334;352
321;321
347;347
353;357
286;291
286;287
322;326
378;378
414;429
339;344
362;376
269;269
280;280
328;337
246;263
321;321
337;339
255;255
322;328
302;302
323;323
357;358
290;290
361;367
252;273
340;350
282;282
365;371
309;309
262;262
288;289
325;335
345;345
376;376
348;348
367;367
258;270
335;336
328;329
327;331
233;243
277;277
330;330
298;302
258;258
299;303
338;338
321;328
310;310
352;352
279;285
326;335
343;356
226;226
481;481
512;512
496;504
517;517
476;493
532;537
484;497
515;519
554;554
545;556
457;460
396;397
489;494
484;484
443;443
518;529
520;528
418;425
384;394
445;447
497;520
500;506
547;557
506;522
519;543
534;563
430;431
480;487
488;492
516;522
471;471
456;456
430;450
462;462
528;563
403;418
493;502
489;501
517;524
404;432
568;586
487;487
515;530
550;556
455;455
418;421
555;560
573;573
530;537
525;539
509;513
407;407
506;515
449;471
498;498
501;501
473;477
491;506
503;503
488;491
481;490
525;539
438;446
530;548
461;476
554;562
508;510
418;418
459;459
518;518
501;513
566;566
474;474
512;518
449;486
471;478
513;524
498;500
415;429
442;447
478;478
500;516
448;448
452;453
517;521
505;514
463;467
524;525
527;534
538;550
418;418
673;680
693;693
713;730
625;639
591;592
648;671
544;554
634;651
723;731
589;618
666;684
520;520
639;639
663;674
672;679
550;550
670;670
675;678
591;626
668;679
585;585
604;619
619;620
597;600


==> data/depth_ALG-Y-SWAPS-NOLAYER_vs_ALG-Y-SWAPS-LAYER.csv <==
duration0;duration1
325;355
353;428
343;403
311;401
310;370
422;512
384;429
369;459
282;297
357;417
363;453
377;437
232;277
308;323
330;390
406;466
267;282
399;459
273;318
215;245
321;336
280;295
415;430
335;395
252;297
326;341
388;448
352;442
375;435
422;482
315;330
424;499
263;308
365;425
339;399
315;330
353;413
290;350
220;280
307;352
332;392
369;459
388;448
334;409
456;576
218;248
338;428
292;322
250;280
401;431
320;380
448;538
370;475
347;407
338;428
374;434
416;461
402;492
267;267
363;393
384;444
375;420
381;441
268;283
355;400
304;334
336;381
335;395
275;335
393;438
336;351
352;412
367;442
297;342
401;461
433;538
325;370
329;359
385;460
294;354
351;411
321;366
336;396
222;267
339;384
318;393
322;427
343;403
337;397
307;427
335;410
290;320
311;356
354;399
295;325
313;358
307;367
275;320
363;438
271;316
405;435
565;670
465;525
513;633
471;531
635;755
561;636
492;612
495;570
584;689
601;706
561;651
442;502
505;550
494;554
494;584
359;359
598;673
495;570
377;407
463;508
472;487
594;624
526;601
463;523
541;586
475;535
552;687
533;623
548;623
455;500
638;773
484;559
512;587
431;536
620;695
549;654
436;511
415;520
422;467
528;603
553;658
516;591
530;650
624;744
346;406
479;584
445;490
353;398
567;627
547;637
611;701
537;717
511;601
537;657
546;621
596;656
639;789
446;491
486;546
529;649
523;583
587;692
372;402
509;569
407;422
539;614
576;666
467;542
545;605
544;574
485;560
466;541
523;628
537;612
570;735
493;583
512;602
562;682
450;540
432;507
554;644
517;622
383;443
573;633
550;700
566;761
576;681
533;623
414;549
511;601
498;573
506;551
564;669
481;556
461;521
497;572
481;526
521;641
399;489
642;717
706;826
637;727
743;923
618;708
768;888
721;811
690;840
659;764
741;861
766;886
818;953
568;658
644;704
618;693
653;773
530;545
758;878
656;776
518;563
626;731
559;574
770;815
719;809
569;629
682;742
610;700
750;960
711;816
765;870
680;740
758;908
663;768
708;783
629;749
783;858
778;943
518;593
556;676
610;670
633;723
858;1068
622;727
715;880
816;981
602;692
575;680
661;751
446;491
749;854
761;911
816;966
645;825
644;764
680;830
678;768
753;813
857;1037
595;655
636;696
759;909
634;694
726;846
574;664
737;842
662;707
680;755
754;859
648;738
720;825
688;748
695;800
619;709
703;853
718;853
731;926
620;740
648;738
730;880
649;769
653;758
821;1001
659;794
510;615
789;909
750;915
792;1017
776;911
809;989
612;777
728;878
695;830
666;741
623;728
677;782
652;727
716;851
680;770
636;786
596;746
350;352
344;344
418;401
356;379
334;291
283;283
434;368
309;320
249;263
368;320
343;283
269;294
292;307
366;343
318;324
410;415
290;290
310;362
374;389
342;339
313;321
393;413
306;308
384;388
267;256
326;331
277;278
334;311
244;244
288;303
323;338
343;328
394;383
304;303
348;357
354;367
343;284
285;248
299;282
323;353
295;278
357;376
318;306
390;393
424;403
286;286
308;305
274;281
314;278
315;330
297;276
283;284
417;350
336;294
331;322
320;338
399;402
349;313
378;341
384;435
400;321
389;376
332;372
299;314
282;243
321;326
222;204
231;251
307;329
420;376
376;357
421;409
337;273
381;384
327;337
306;306
335;381
252;301
343;306
347;334
365;354
329;282
314;309
436;443
334;367
285;285
271;263
280;263
370;338
283;297
240;240
351;306
357;372
286;279
321;311
275;275
227;242
335;309
382;358
318;310
708;604
557;529
600;569
571;592
472;458
556;532
553;517
429;435
426;455
573;479
410;410
517;543
453;433
498;493
462;446
543;504
509;501
413;410
651;588
530;478
529;523
561;531
487;440
555;590
506;435
454;446
417;449
582;562
426;426
519;515
521;548
460;454
566;566
519;534
555;548
527;506
481;442
454;402
435;435
411;453
494;492
547;519
441;471
596;590
549;599
538;522
553;564
477;482
520;514
552;517
468;474
412;451
609;550
545;501
582;492
483;483
620;619
497;485
480;440
540;583
542;488
500;520
544;534
506;531
367;379
496;486
504;446
464;387
564;558
563;525
585;526
570;543
548;505
567;563
628;498
468;460
575;592
477;480
571;531
529;523
529;529
568;546
500;470
538;529
517;512
587;549
492;455
481;447
551;571
473;442
417;380
513;519
612;585
421;418
501;466
515;522
492;470
598;524
598;535
453;438
730;731
727;731
709;681
721;788
662;668
745;705
801;779
674;621
715;647
735;617
689;574
775;785
579;628
666;694
590;588
669;669
611;627
556;553
781;791
678;660
756;698
633;643
676;656
739;783
542;605
611;627
555;531
724;739
610;593
691;693
626;664
613;594
755;721
666;730
747;706
832;786
623;610
717;668
667;629
596;622
663;620
775;719
568;598
676;711
744;779
747;807
779;747
685;698
708;723
801;741
665;654
648;622
748;738
759;742
748;645
754;643
899;861
713;647
631;675
739;747
670;665
682;709
728;759
768;767
614;601
649;628
600;604
702;630
764;789
695;724
695;709
764;704
648;651
672;699
739;706
642;614
835;784
640;670
741;690
718;745
715;682
737;704
746;721
706;680
724;726
746;746
720;702
644;660
706;747
685;661
718;606
729;736
701;734
659;618
630;622
757;764
662;709
678;659
773;695
627;602
323;316
430;377
420;379
442;393
433;389
361;339
416;380
417;394
359;370
383;388
383;350
413;404
422;456
299;300
303;323
322;316
448;335
331;326
356;392
434;367
367;319
338;308
398;316
360;378
344;308
384;390
402;362
420;379
296;347
423;412
369;382
309;293
420;352
327;337
348;349
352;312
335;284
268;268
322;283
385;397
283;313
470;467
403;409
423;370
417;369
325;320
377;369
374;336
404;409
424;357
312;306
356;320
332;357
389;462
491;435
426;344
489;389
326;288
315;314
375;381
246;263
360;360
352;352
272;323
359;344
361;302
369;333
441;379
339;305
431;457
311;294
363;365
331;339
427;389
320;322
374;356
323;309
381;415
380;386
455;402
417;423
421;414
299;273
336;338
370;363
423;381
273;243
345;303
384;375
324;336
262;258
405;307
397;370
327;361
354;354
472;384
369;323
407;350
443;372
247;274
547;502
688;512
624;592
523;537
625;591
488;512
601;595
516;531
672;574
585;581
483;470
463;472
580;519
576;470
569;603
620;561
697;475
471;429
522;449
588;520
540;525
629;599
621;543
729;638
542;606
630;602
515;483
568;553
647;559
641;486
505;508
474;472
624;477
621;619
415;453
731;664
518;532
571;571
658;557
469;507
704;660
648;515
607;599
689;611
608;488
527;474
680;633
537;537
670;539
606;535
471;430
636;596
531;497
601;519
549;572
537;603
520;531
532;551
646;544
508;490
621;605
558;457
615;584
518;507
612;613
704;530
516;542
565;505
609;604
616;600
560;539
579;555
534;497
478;538
598;564
544;519
415;483
506;504
591;509
623;536
488;451
552;475
591;564
531;568
589;496
631;579
580;516
610;560
628;583
461;460
733;764
818;732
793;769
684;599
706;651
753;662
813;829
729;659
592;571
738;756
848;783
712;729
720;681
696;701
734;720
716;657
851;771
701;760
657;649
687;646
733;664


==> data/number_swaps_ALG-GRID-DEPTH-NOLAYER_vs_ALG-GRID-DEPTH-LAYER.csv <==
number swaps0;number swaps1
1;1
1;2
5;5
3;3
2;4
0;0
0;2
0;0
3;3
2;2
3;3
1;1
0;1
6;6
3;3
6;6
4;4
3;3
0;1
1;1
4;4
2;1
3;3
4;3
1;1
2;2
3;3
0;0
4;4
3;3
2;2
3;2
2;2
4;4
2;2
2;2
0;0
4;2
2;2
3;3
2;2
4;4
2;2
2;2
2;2
0;0
1;0
2;3
2;0
4;4
1;1
3;3
2;2
3;3
1;1
1;1
3;3
1;1
1;1
2;2
2;2
3;3
3;3
6;6
3;3
2;2
3;3
2;2
1;2
4;4
2;2
2;2
4;6
3;3
3;3
1;1
2;2
4;4
2;2
2;2
3;3
3;3
4;4
2;2
2;2
3;3
2;2
4;4
3;3
1;1
2;1
3;4
4;4
2;2
3;3
4;4
1;1
1;1
3;3
4;4
1;1
2;2
6;6
4;4
3;3
3;3
2;2
0;0
4;4
4;4
5;5
2;2
2;2
8;8
6;6
6;5
6;6
3;3
4;5
3;3
5;4
6;7
4;4
4;5
2;2
4;4
3;3
2;1
5;5
4;4
5;5
4;3
2;2
5;5
2;2
5;5
1;1
2;2
4;4
5;5
5;5
6;6
3;3
4;4
4;4
2;2
3;3
6;6
0;0
5;5
5;5
6;6
2;2
5;5
2;2
3;3
4;4
2;2
2;2
3;3
2;2
3;3
5;5
7;7
5;5
4;4
4;4
4;4
4;4
6;5
4;4
5;5
5;5
5;5
6;6
2;2
3;3
6;6
4;4
3;2
4;4
4;4
6;6
3;3
5;5
6;6
5;5
5;5
6;6
2;3
3;2
3;3
5;5
3;3
5;5
7;7
3;2
3;3
3;3
4;4
4;4
4;4
8;8
6;6
5;5
3;3
5;5
2;2
6;6
4;4
9;9
5;5
2;2
9;9
6;6
7;6
8;8
3;3
4;4
5;5
7;7
6;7
4;4
6;5
3;3
6;6
5;5
2;3
7;7
8;8
6;6
3;4
3;3
7;7
4;4
6;6
4;4
4;4
5;5
8;8
8;8
8;8
6;6
6;6
8;8
2;2
3;3
8;8
4;2
6;6
6;6
8;8
3;3
8;8
3;3
5;5
7;7
5;5
3;3
6;6
5;5
4;4
6;6
9;9
8;9
6;6
5;5
6;6
5;5
7;7
5;5
8;7
7;6
6;6
5;7
4;4
3;3
6;6
6;6
5;5
5;5
5;5
7;7
3;3
8;8
6;7
6;6
8;8
7;7
5;5
4;3
3;3
4;5
3;3
7;7
11;11
3;3
6;6
5;5
6;6
8;8
8;8
5;8
8;8
6;6
6;9
6;6
7;7
7;8
6;6
6;6
5;5
6;6
6;3
7;7
4;3
8;10
2;2
5;5
8;10
2;2
7;6
5;5
3;3
9;9
8;8
10;8
10;11
5;10
9;9
6;7
4;4
6;8
2;4
10;10
10;10
7;7
7;6
4;5
8;10
3;3
9;9
8;8
7;7
2;7
3;3
7;8
10;7
8;13
6;8
4;8
4;4
7;8
8;9
10;10
9;9
9;9
5;6
5;4
8;7
9;12
5;6
5;5
6;6
6;3
4;3
7;8
7;5
8;9
9;5
2;3
6;8
5;5
7;7
6;6
3;3
5;5
4;4
6;7
6;8
5;9
8;8
4;5
7;7
4;7
5;5
5;5
4;4
7;7
8;7
4;4
5;7
7;7
4;5
6;5
6;6
5;5
7;8
8;8
4;4
10;9
13;11
12;11
12;11
11;13
14;11
12;12
12;17
12;12
10;10
8;8
10;9
8;8
9;9
10;10
7;7
10;11
10;9
8;8
14;15
8;8
7;8
8;7
5;5
15;13
11;11
10;10
14;13
11;12
10;12
11;9
13;11
9;10
14;15
10;9
10;10
13;13
8;13
10;11
6;6
14;13
14;12
12;11
12;12
8;6
13;20
11;11
10;12
10;9
12;12
8;8
10;18
14;13
15;15
15;15
15;13
13;14
8;7
11;14
11;9
7;8
7;8
12;12
10;8
13;13
13;13
11;11
5;5
16;11
5;6
12;14
9;9
13;12
10;10
7;7
11;11
10;10
14;12
13;15
9;13
12;12
9;11
15;15
11;10
9;9
9;9
8;7
9;10
10;12
7;7
8;10
11;11
10;10
10;10
14;13
9;9
8;7
9;11
11;11
15;12
15;15
18;16
17;17
19;17
20;18
17;18
16;19
15;15
12;12
12;12
15;12
13;13
14;15
15;15
13;12
13;16
15;14
14;14
20;18
13;13
14;14
14;13
12;12
14;14
17;17
12;12
13;13
13;13
16;11
14;14
14;16
21;21
14;18
16;15
15;17
16;16
18;20
11;11
19;16
21;19
12;15
16;16
13;10
18;18
17;19
14;14
11;12
17;17
14;14
16;15
19;19
19;19
17;17
17;17
10;11
19;20
13;11
19;19
11;11
20;20
19;15
15;16
16;18
13;14
12;12
18;14
8;8
13;17
16;16
17;17
15;15
9;9
14;14
17;16
19;19
19;21
19;19
17;16
15;16
20;18
18;16
15;15
13;13
12;12
15;19
10;10
13;13
17;13
10;11
10;10
18;18
14;14
15;13
14;16
15;15


==> data/number_swaps_ALG-GRID-SWAPS-NOLAYER_vs_ALG-GRID-SWAPS-LAYER.csv <==
number swaps0;number swaps1
1;1
1;1
3;3
2;2
2;2
0;0
0;0
0;0
3;3
2;2
2;2
1;1
0;0
3;3
2;2
3;3
2;2
2;2
0;0
1;1
3;3
1;1
3;3
2;2
1;1
2;2
3;3
0;0
3;3
2;2
2;2
2;2
1;1
3;3
1;1
2;2
0;0
2;2
1;1
2;2
2;2
3;3
1;1
2;2
2;2
0;0
0;0
2;2
0;0
3;3
1;1
3;3
2;2
2;2
1;1
1;1
3;3
1;1
1;1
2;2
1;1
2;2
2;2
3;3
2;2
1;1
2;2
2;2
1;1
2;2
2;2
1;1
2;2
2;2
3;3
1;1
1;1
2;2
2;2
1;1
2;2
2;2
3;3
2;2
2;2
2;2
1;1
2;2
2;2
0;0
1;1
2;2
2;2
2;2
2;2
3;3
1;1
1;1
2;2
3;3
1;1
2;2
4;4
3;3
3;3
2;2
2;2
0;0
4;4
3;3
3;3
2;2
1;1
5;5
3;3
3;3
3;3
2;2
2;2
2;2
3;3
4;4
4;4
3;3
2;2
4;4
3;3
1;1
4;4
3;3
3;3
3;3
2;2
4;4
1;1
4;4
1;1
2;2
3;3
3;3
4;4
4;4
2;2
4;4
4;4
1;1
2;2
4;4
0;0
4;4
3;3
5;5
2;2
3;3
2;2
3;3
4;4
2;2
2;2
3;3
1;1
2;2
4;4
4;4
4;4
3;3
3;3
3;3
3;3
3;3
3;3
3;3
3;3
3;3
5;5
1;1
2;2
3;3
3;3
1;1
3;3
3;3
4;4
3;3
4;4
4;4
2;2
3;3
4;4
1;1
1;1
2;2
3;3
3;3
3;3
5;5
1;1
2;2
3;3
3;3
3;3
3;3
5;5
4;4
4;4
2;2
4;4
2;2
5;5
3;3
6;6
5;5
1;1
6;6
3;3
4;4
5;5
2;2
2;2
3;3
4;4
4;4
4;4
4;4
2;2
5;5
4;4
2;2
4;4
5;5
4;4
3;3
2;2
5;5
2;2
5;5
2;2
3;3
4;4
5;5
5;5
5;5
4;4
5;5
6;6
2;2
2;2
5;5
1;1
5;5
4;4
6;6
3;3
5;5
3;3
4;4
6;6
4;4
3;3
5;5
3;3
3;3
4;4
5;5
6;6
5;5
4;4
5;5
4;4
4;4
4;4
4;4
4;4
4;4
5;5
2;2
2;2
4;4
5;5
3;3
3;3
4;4
5;5
3;3
5;5
5;5
3;3
5;5
5;5
3;3
2;2
2;2
3;3
3;3
5;5
7;7
2;2
4;4
4;4
4;4
3;3
4;4
3;4
4;4
3;3
3;4
4;4
4;4
3;3
4;4
3;3
4;4
3;3
2;2
3;3
2;2
3;4
2;2
3;3
3;4
2;2
3;3
3;3
3;3
3;4
5;6
3;4
5;7
3;4
5;5
4;4
4;4
3;3
1;1
3;4
3;4
2;2
3;3
2;2
4;4
3;3
5;5
4;5
3;4
2;2
2;2
4;5
5;5
4;4
3;3
3;3
2;2
3;4
4;5
5;6
4;5
3;3
2;3
1;1
3;3
3;3
4;4
4;4
3;3
2;3
3;3
4;4
5;5
3;3
3;5
2;2
3;3
3;4
4;5
3;3
3;3
3;4
4;4
4;4
5;5
4;5
4;4
2;2
4;4
2;3
3;3
2;2
2;3
4;4
2;2
2;2
3;3
4;5
3;3
4;4
3;4
2;3
2;2
2;4
3;3
5;5
6;6
6;7
5;7
5;6
6;6
6;7
6;7
5;6
7;7
6;7
5;5
5;5
5;5
6;8
5;5
5;5
7;8
4;4
4;5
4;4
5;5
6;6
7;9
5;7
6;7
6;6
7;7
5;6
5;5
4;5
5;6
5;5
4;4
5;6
4;4
7;8
4;4
6;6
5;7
5;5
4;5
7;9
6;7
5;5
6;6
6;6
5;5
6;7
7;9
8;9
7;7
6;7
6;7
4;4
6;8
6;6
7;7
6;6
5;5
4;6
6;7
6;6
6;6
5;5
6;8
4;5
5;6
5;5
6;8
5;7
6;6
7;7
6;7
7;7
5;7
6;7
5;5
5;5
5;5
6;6
5;6
4;4
4;5
4;4
4;5
5;5
7;7
6;7
5;5
6;6
5;6
4;6
4;5
6;6
8;10
8;9
7;9
8;9
7;7
7;8
8;8
7;9
8;9
7;9
6;8
6;6
7;8
7;7
7;9
8;11
8;8
6;6
8;9
8;8
8;11
7;8
7;8
8;10
9;10
8;10
7;8
8;8
8;8
8;9
6;7
7;8
8;8
7;7
7;8


==> data/number_swaps_ALG-LINEAR-DEPTH-NOLAYER_vs_ALG-LINEAR-DEPTH-LAYER.csv <==
number swaps0;number swaps1
2;2
2;3
6;4
4;4
2;2
4;4
2;4
3;3
4;4
5;5
5;5
4;4
0;1
6;6
4;4
3;3
2;2
6;7
2;3
2;2
4;4
1;2
7;7
2;2
1;1
5;5
5;5
3;3
5;5
5;5
2;2
4;4
2;1
5;6
4;4
4;4
2;2
2;3
2;2
6;7
5;5
4;4
5;5
4;4
3;3
0;0
2;2
4;4
3;5
5;5
3;5
6;6
5;5
4;4
5;5
4;4
4;4
3;3
5;5
5;4
5;5
6;6
5;5
5;5
5;5
4;5
5;5
4;5
3;2
4;4
4;4
4;5
3;4
3;3
6;6
4;5
3;3
6;6
6;6
2;2
5;5
3;3
4;4
3;3
5;5
2;2
2;2
3;3
3;3
1;1
1;1
2;2
3;3
4;4
2;2
3;3
2;2
2;2
6;4
5;5
2;2
4;4
9;7
5;5
5;5
10;10
5;7
5;5
7;8
7;9
9;11
6;6
5;4
9;8
7;6
5;5
4;5
10;11
7;7
5;5
5;5
5;5
11;9
6;6
5;5
9;9
5;5
7;7
8;8
6;6
3;3
10;9
6;6
8;8
4;4
10;10
5;5
4;4
3;3
8;7
8;10
5;5
7;7
7;9
6;6
2;2
4;4
7;7
2;5
8;9
8;10
8;8
3;5
7;7
6;6
7;8
7;7
8;8
8;8
8;8
6;6
9;9
8;10
7;7
10;10
8;8
7;9
9;10
8;8
8;8
7;8
6;6
7;6
8;7
9;9
6;6
4;4
9;8
6;8
4;5
7;7
7;7
8;10
4;5
10;10
5;5
5;6
8;8
7;7
4;4
4;6
6;6
5;5
5;7
3;3
6;6
6;6
6;6
8;8
5;5
8;8
6;6
10;10
8;9
7;7
10;10
8;10
7;7
10;10
11;11
11;13
11;13
4;4
11;11
9;9
8;8
7;7
12;13
9;9
9;9
6;7
5;5
12;12
11;11
7;7
13;13
8;8
8;8
9;11
11;9
7;7
11;11
9;9
13;11
7;7
16;15
8;10
5;5
4;4
11;12
11;11
9;9
9;9
8;10
10;10
7;8
5;5
11;11
3;7
9;9
11;15
11;11
7;5
7;7
7;7
11;9
11;13
12;12
10;10
10;10
9;9
10;13
9;11
9;9
16;16
9;9
8;8
11;11
9;9
12;12
9;10
8;8
9;8
12;10
10;10
7;7
5;5
10;10
9;11
6;6
11;11
11;11
11;11
5;5
12;11
9;9
10;10
12;13
9;9
10;10
5;5
8;8
7;7
5;7
7;8
10;10
8;8
11;10
11;12
8;8
7;7
8;9
5;5
5;7
6;5
9;9
7;7
9;8
5;5
9;9
5;3
5;6
6;6
8;8
8;7
9;9
4;4
6;6
8;8
9;9
5;6
8;8
9;9
8;8
6;6
10;10
6;6
8;8
4;4
10;10
7;7
6;6
9;11
6;7
6;6
8;8
5;5
4;4
5;5
11;11
4;3
7;7
4;4
12;12
9;9
5;5
8;8
6;6
3;3
5;6
8;8
7;5
7;7
8;8
7;6
8;7
6;4
7;7
5;5
7;7
5;5
10;9
10;10
9;9
4;6
7;7
3;3
4;3
7;8
9;9
6;6
6;6
7;7
7;7
8;8
6;7
6;7
5;5
6;6
6;6
8;8
6;7
4;4
8;8
5;5
10;10
6;6
8;8
7;7
6;6
7;7
4;5
9;10
4;3
7;7
6;7
5;5
8;11
9;10
10;10
14;14
14;16
12;13
14;14
10;9
11;11
10;10
13;13
10;10
15;15
7;7
14;12
8;8
12;12
9;9
15;14
11;11
7;7
14;14
11;10
12;14
13;13
12;10
12;11
13;10
13;13
12;12
10;10
10;10
16;16
12;12
8;8
15;15
10;9
9;10
10;11
7;7
10;12
11;11
13;13
8;8
13;13
9;10
18;18
16;16
13;13
17;17
9;11
14;14
12;12
12;12
9;9
13;14
11;11
11;11
13;13
11;11
10;10
8;8
10;12
11;12
12;10
16;16
15;15
6;8
12;12
10;11
6;5
14;13
12;15
16;10
9;9
12;14
10;10
14;14
10;9
10;10
12;11
13;13
14;14
17;17
13;17
12;10
13;13
9;9
18;21
8;8
15;15
15;14
8;9
9;11
13;13
13;13
7;6
13;13
13;13
12;13
13;14
15;18
13;13
14;14
18;21
12;12
19;19
16;15
17;17
16;16
13;15
17;17
20;20
12;13
18;16
16;16
18;18
12;12
18;17
11;13
14;12
19;19
18;17
15;18
16;16
17;17
16;16
15;15
18;20
14;14
15;15
14;14
22;22
17;18
13;13
20;20
11;11
15;16
14;14
9;10
17;17
15;15
17;17
12;12
16;19
14;14
21;24
22;22
20;20
23;23
16;14
18;18
18;18
13;13
14;12
20;18
16;16
14;14
17;18
14;16
16;16
11;11
18;20
17;17
18;14
25;24
21;21
12;14
18;18
14;15
10;10
17;17
17;17
15;15
12;12
16;15
15;15
19;19
15;15
15;17
16;18
17;17
20;20
22;22
18;18
16;16
19;19
11;11
22;22
15;15
18;22
16;19
14;14
15;14
19;18
15;16
12;12
20;19
18;16
16;15
15;19
18;24
16;16
12;13
10;10
12;15
12;13
11;11
13;10
14;15
12;12
13;14
10;10
11;10
14;14
11;13
7;6
11;11
6;7
13;12
6;5
11;13
10;10
7;8
9;10
11;11
9;10
13;12
15;17
9;9
14;14
7;7
15;16
16;15
15;14
9;11
7;8
12;12
12;12
8;11
8;8
4;4
14;14
9;9
14;16
18;17
9;10
14;14
10;11
13;17
11;13
10;10
10;12
10;9
7;7
8;6
10;10
19;19
12;10
13;8
7;11
7;7
11;15
9;9
13;14
10;10
6;6
10;9
8;8
12;14
11;11
9;9
13;10
3;3
10;10
8;8
13;13
12;11
9;10
12;12
11;11
14;14
13;17
10;10
10;10
9;9
11;12
9;11
12;12
7;7
12;12
12;11
5;5
6;6
11;12
13;13
10;11
14;14
12;9
11;12
8;10
12;12
10;10
19;20
20;20
20;21
18;19
18;17
18;22
24;24
24;21
19;19
24;24
16;15
19;17
19;20
14;13
16;16
14;16
19;22
12;13
16;15
23;22
11;10
13;13
17;17
18;18
20;20
20;22
14;14
24;25
15;15
21;26
26;23
20;17
13;14
15;17
21;20
21;21
19;18
14;14
15;15
21;21
15;17
22;22
21;23
14;14
21;20
14;14
22;24
20;20
18;23
21;19
18;20
16;16
18;21
19;19
24;27
19;20
16;17
15;15
13;13
24;27
16;16
19;20
18;17
11;13
16;15
21;22
20;19
15;15
16;16
22;22
13;13
18;23
13;12
22;22
21;21
15;16
20;19
18;21
23;23
23;24
17;18
18;18
19;19
18;18
13;15
18;18
15;15
15;17
17;15
13;13
13;13
12;16
20;21
15;14
20;19
19;18
16;18
15;16
20;20
19;19
27;31
23;28
26;32
22;23
25;25
29;29
28;32
30;28
27;26
28;29
23;22
28;27
28;28
27;24
20;20
21;24
27;28
17;19
24;25
31;31
24;24
22;24
31;31
26;27
30;30
30;30
21;21
31;32
20;20
29;33
27;29
25;25
22;23
23;24
30;30
27;26
25;25
18;17
24;25
32;33
28;28
30;32
30;31
19;19
26;27
20;20
31;34
29;29
25;30
28;30
27;28
24;23
27;27
27;31
32;35
28;28
18;18
24;25
18;20
30;35
28;28
29;30
22;21
24;26
24;24
28;28
26;28
22;23
26;30
26;26
21;20
22;27
20;20
27;29
33;32
23;24
32;29
25;26
29;29
33;41
24;24
27;27
25;25
28;27
22;24
23;23
24;27
25;26
25;24
24;22
18;18
17;21
24;24
20;22
27;26
30;22
25;29
26;26
25;27
30;30


==> data/number_swaps_ALG-LINEAR-SWAPS-NOLAYER_vs_ALG-LINEAR-SWAPS-LAYER.csv <==
number swaps0;number swaps1
2;2
2;2
4;4
4;4
2;2
4;4
2;4
2;3
4;4
4;5
4;5
4;4
0;0
5;5
4;4
3;3
2;2
6;6
2;3
2;2
4;4
1;1
6;6
2;2
1;1
4;5
5;5
3;3
5;5
5;5
2;2
4;4
1;1
5;5
3;4
4;4
2;2
2;2
2;2
5;5
4;4
4;4
4;5
4;4
2;2
0;0
2;2
4;4
2;3
5;5
3;5
6;6
3;3
4;4
4;5
3;4
4;4
3;3
5;5
4;4
4;5
5;6
4;4
5;5
5;5
4;4
5;5
4;4
2;2
4;4
3;3
4;5
3;3
3;3
5;5
3;4
2;2
6;6
5;6
2;2
4;5
3;3
4;4
3;3
5;5
2;2
2;2
3;3
3;3
1;1
1;1
2;2
3;3
4;4
2;2
3;3
2;2
2;2
4;4
5;5
2;2
4;4
7;7
5;5
5;5
8;8
5;7
5;5
7;8
7;9
8;10
6;6
4;4
8;8
6;6
5;5
4;4
9;9
6;7
5;5
4;4
5;5
7;7
6;6
5;5
9;9
5;5
6;7
8;8
6;6
3;3
8;9
4;6
8;8
3;4
8;9
3;5
4;4
3;3
7;7
8;8
5;5
7;7
7;7
5;5
1;1
4;4
7;7
2;4
8;8
8;10
8;8
3;3
5;5
6;6
6;7
7;7
8;8
8;8
6;8
6;6
9;9
8;10
7;7
9;10
6;6
7;7
7;9
6;6
7;8
6;6
6;6
6;6
7;7
7;7
4;6
4;4
7;7
6;8
3;4
6;7
7;7
7;8
4;4
10;10
5;5
5;5
6;8
6;6
3;4
3;4
6;6
5;5
5;5
3;3
6;6
5;5
6;6
6;6
5;5
6;6
6;6
10;10
8;8
7;7
8;8
8;10
7;7
10;10
9;11
11;13
11;11
4;4
11;11
8;9
7;8
7;7
10;11
8;9
8;8
6;6
5;5
10;10
10;11
7;7
12;12
8;8
8;8
9;11
9;9
6;7
9;11
6;9
11;11
6;7
12;13
6;8
5;5
4;4
9;9
11;11
8;9
9;9
8;8
9;9
6;8
5;5
10;11
3;5
9;9
11;15
11;11
5;5
7;7
7;7
8;9
10;10
12;12
10;10
8;10
9;9
10;11
9;11
9;9
14;14
9;9
8;8
9;11
7;7
10;10
9;9
8;8
8;8
10;10
9;9
7;7
5;5
10;10
9;11
5;6
9;11
10;11
9;11
5;5
11;11
9;9
8;10
10;12
9;9
8;10
5;5
8;8
7;7
5;5
7;7
10;10
8;8
9;9
9;10
7;7
7;7
8;8
5;5
5;7
4;4
7;7
6;6
8;8
5;5
7;7
3;3
5;5
6;6
6;6
6;6
8;8
4;4
6;6
7;8
8;9
5;5
8;8
7;7
8;8
6;6
8;8
6;6
8;8
4;4
7;8
7;7
3;3
8;8
6;6
6;6
6;6
5;5
4;4
5;5
9;10
2;2
7;7
4;4
10;10
8;9
5;5
8;8
6;6
3;3
5;5
5;6
5;5
6;7
6;7
5;5
7;7
4;4
7;7
5;5
7;7
5;5
7;7
8;8
6;7
4;6
7;7
1;1
2;2
7;7
7;8
6;6
6;6
5;5
6;6
8;8
6;6
5;5
5;5
6;6
5;5
7;8
6;6
4;4
7;7
5;5
8;8
6;6
5;5
7;7
6;6
4;5
4;4
7;7
1;1
6;7
5;5
4;4
6;7
9;9
7;8
13;14
14;14
11;12
11;14
8;9
11;11
9;10
9;11
10;10
12;13
6;7
10;12
8;8
11;11
8;8
13;13
10;10
7;7
12;12
10;10
10;10
12;13
8;8
10;10
10;10
11;11
10;11
10;10
9;10
13;15
12;12
5;6
13;13
9;9
9;9
9;9
7;7
7;7
10;10
11;11
8;8
9;10
5;5
16;16
15;15
11;11
14;14
9;9
9;11
10;12
11;12
9;9
12;13
9;10
9;9
11;11
9;9
10;10
8;8
10;12
9;9
10;10
13;13
12;15
6;8
12;12
8;8
5;5
13;13
11;12
9;10
9;9
11;11
10;10
11;11
9;9
9;10
11;11
13;13
11;11
13;13
12;13
9;10
11;11
7;7
14;16
8;8
10;11
11;12
8;8
8;9
10;11
11;11
6;6
10;11
12;12
12;12
10;11
14;16
10;11
14;14
17;17
12;12
15;17
12;13
17;17
14;16
13;13
13;15
18;18
9;10
14;16
12;12
14;16
11;11
16;16
11;11
10;12
17;17
14;16
14;14
14;16
16;15
16;16
15;15
14;14
13;13
15;15
12;14
19;20
14;14
9;9
16;18
11;11
15;15
13;14
9;9
12;13
15;15
15;15
11;12
15;16
10;10
18;18
20;20
18;18
20;20
14;14
14;15
17;17
13;13
12;12
16;18
14;14
14;14
13;13
12;13
14;14
11;11
16;18
13;13
14;14
19;20
17;21
12;14
16;18
12;12
10;10
17;17
16;16
15;15
12;12
12;12
14;15
17;17
14;15
15;15
16;16
15;16
17;17
16;16
17;18
16;16
17;17
11;11
17;20
14;15
15;15
16;16
14;14
14;14
15;15
12;13
12;12
16;17
16;16
15;15
13;14
18;19
13;14
9;11
8;8
11;12
11;11
9;10
7;7
12;13
10;11
12;12
10;10
10;10
11;12
11;12
5;6
8;8
6;6
12;12
5;5
10;10
9;9
4;4
9;9
11;11
9;9
10;10
14;14
9;9
13;13
7;7
15;15
11;12
12;12
9;9
6;6
10;10
10;10
7;8
7;7
4;4
9;11
8;8
13;13
14;14
8;9
11;11
7;7
12;12
11;11
9;10
9;10
9;9
6;6
6;6
10;10
15;16
10;10
8;8
6;6
7;7
11;11
5;5
12;13
10;10
6;6
9;9
8;8
11;12
11;11
9;9
10;10
3;3
8;9
7;8
12;13
10;10
9;9
9;9
9;9
12;12
12;12
10;10
10;10
7;7
8;8
8;8
8;9
7;7
9;9
10;10
5;5
5;5
9;9
12;12
9;9
12;13
9;9
7;8
6;6
9;9
7;7
18;19
16;17
18;19
15;17
15;15
15;15
18;21
18;19
18;18
20;20
15;15
16;17
17;20
13;13
14;14
14;14
19;21
11;11
12;12
17;19
10;10
13;13
13;15
14;15
18;18
19;19
13;14
24;24
15;15
20;22
22;22
15;15
13;13
14;15
16;17
17;17
13;16
13;13
11;11
18;19
13;14
19;20
17;17
13;14
17;18
13;14
20;20
17;18
15;16
17;17
17;17
14;15
16;18
18;18
22;25
18;18
14;14
15;15
12;13
19;20
13;13
17;19
16;16
11;11
14;15
19;19
15;16
15;15
15;16
16;16
9;9
15;15
12;12
20;21
19;19
14;14
16;16
14;15
20;20
19;20
15;14
17;17
15;16
12;12
12;12
16;16
15;15
13;13
14;13
12;13
12;12
12;12
19;20
13;13
16;16
14;14
14;16
12;14
16;17
15;16
23;24
23;25
19;21
22;24
24;24
24;25
25;26
25;25
21;21
24;26
23;24
19;19
20;20
27;27
16;16
22;22
23;27
22;22
21;23
20;22
25;25
27;27
18;20
31;31
20;20
26;29
26;27
20;22
22;22
22;23
22;23
20;23
15;15
27;28
22;24
27;28
24;24
19;19
22;24
20;20
27;27
25;25
21;22
25;25
24;24
21;22
24;26
25;25
28;32
25;25
18;18
23;24
16;19
27;29
23;26
25;29
20;20
20;21
22;24
25;27
23;24
23;23
22;22
14;15
21;21
20;20
25;26
28;29
19;20
20;21
25;27
29;30
20;20
24;24
18;23
20;21
20;20
23;23
24;24
20;21
21;22
22;22
15;15
17;17
23;23
20;20
21;21
22;22
22;24
21;23
22;24
23;23


==> data/number_swaps_ALG-Y-DEPTH-NOLAYER_vs_ALG-Y-DEPTH-LAYER.csv <==
number swaps0;number swaps1
3;5
4;9
4;8
3;9
2;6
4;10
3;6
3;9
3;4
4;8
4;10
5;9
2;5
4;5
3;7
4;8
3;4
5;9
3;6
1;3
3;4
2;3
5;6
3;7
2;5
4;5
4;8
4;10
4;8
4;8
3;4
5;10
3;6
4;8
4;8
4;5
2;6
1;5
2;6
3;6
4;8
3;9
4;8
4;9
4;12
1;3
2;8
3;5
2;4
5;7
4;8
6;12
3;10
4;8
3;9
4;8
5;8
4;10
3;3
5;7
5;9
4;7
5;9
3;4
3;6
3;5
3;6
4;8
3;7
5;8
3;4
4;8
3;8
3;6
5;9
4;11
2;5
4;6
5;10
2;6
4;8
4;7
3;7
2;5
5;8
3;8
3;10
3;7
4;8
2;10
3;8
3;5
3;6
4;7
3;5
4;7
3;7
2;5
4;9
3;6
3;5
6;13
5;9
5;13
3;7
6;14
5;10
4;12
5;10
6;13
7;14
7;13
4;8
6;9
5;9
5;11
4;4
8;13
5;10
3;5
4;7
5;6
6;8
5;10
5;9
7;10
5;9
6;15
7;13
5;10
4;7
7;16
6;11
5;10
4;11
8;13
4;11
3;8
4;11
4;7
7;12
4;11
5;10
6;14
6;14
2;6
4;11
5;8
3;6
7;11
7;13
8;14
4;16
5;11
5;13
6;11
6;10
8;18
5;8
6;10
5;13
6;10
8;15
5;7
5;9
4;5
5;10
7;13
5;10
7;11
6;8
5;10
4;9
6;13
6;11
5;16
4;10
5;11
7;15
4;10
4;9
7;13
5;12
3;7
8;12
6;16
5;18
6;13
6;12
3;12
4;10
6;11
6;9
6;13
5;10
6;10
5;10
5;8
6;14
4;10
6;11
8;16
7;13
6;18
5;11
7;15
7;13
6;16
7;14
7;15
9;17
10;19
4;10
8;12
6;11
7;15
6;7
9;17
7;15
4;7
5;12
5;6
8;11
7;13
6;10
8;12
7;13
7;21
9;16
7;14
7;11
8;18
8;15
7;12
6;14
10;15
6;17
3;8
6;14
6;10
7;13
7;21
6;13
7;18
8;19
6;12
4;11
8;14
4;7
8;15
10;20
10;20
5;17
6;14
6;16
7;13
8;12
11;23
6;10
7;11
8;18
7;11
9;17
7;13
8;15
6;9
6;11
9;16
6;12
9;16
7;11
7;14
5;11
7;17
8;17
6;19
5;13
7;13
9;19
6;14
7;14
10;22
7;16
4;11
10;18
9;20
8;23
8;17
9;21
5;16
6;16
8;17
8;13
6;13
7;14
8;13
7;16
7;13
8;18
5;15
6;7
6;7
11;11
8;12
7;4
5;5
5;5
6;6
3;4
6;6
6;5
5;6
5;6
5;10
6;9
7;9
4;4
6;6
10;10
9;9
7;7
8;10
7;7
7;8
6;7
7;7
5;5
7;7
2;2
7;9
7;10
8;8
8;9
6;6
6;6
6;6
5;5
6;6
7;8
7;10
5;7
7;10
5;5
9;10
7;7
5;5
6;6
5;8
3;4
7;6
5;5
6;6
7;7
6;8
5;7
5;5
7;8
6;7
7;10
9;12
7;7
10;8
10;9
5;7
5;5
6;6
3;3
2;3
7;11
8;12
8;8
8;9
7;7
7;10
6;6
5;5
5;7
3;7
5;9
7;7
9;9
6;6
6;6
9;9
6;7
7;7
5;5
6;6
8;10
5;6
3;4
4;5
8;9
5;3
5;6
4;4
2;6
5;5
8;8
7;7
13;15
11;11
15;17
13;17
11;10
12;12
8;8
7;8
5;7
13;12
8;5
11;13
10;10
10;11
9;12
11;13
8;9
8;8
11;16
14;13
14;14
13;15
12;12
11;12
10;11
8;9
9;11
14;14
8;8
13;15
10;16
12;12
13;14
10;14
12;11
9;10
7;8
8;8
11;13
9;12
9;12
10;12
7;13
13;15
14;14
10;12
13;13
8;14
9;11
12;12
11;11
9;9
13;14
10;12
7;9
8;7
11;14
9;9
10;13
14;16
16;16
10;14
9;14
10;15
6;6
9;9
9;11
5;6
11;15
11;12
12;11
10;11
11;12
12;17
10;10
9;9
8;14
8;14
11;14
11;12
13;13
15;14
9;9
11;14
9;9
14;14
10;9
10;10
11;17
9;9
8;10
12;12
12;16
8;11
9;10
10;12
8;13
8;9
11;13
11;12
15;16
16;15
16;22
16;22
13;13
15;16
19;20
11;12
10;12
15;14
12;11
15;17
10;15
12;17
10;17
14;17
10;9
11;12
16;21
16;18
18;15
14;17
17;18
15;17
10;16
12;16
12;12
15;19
12;14
16;19
13;19
17;17
16;19
10;18
15;15
15;15
11;11
13;15
15;18
12;16
12;17
13;17
10;16
15;20
17;19
18;20
18;17
16;15
14;18
16;18
11;13
15;15
18;18
15;20
11;14
9;10
16;21
12;11
16;16
15;20
19;16
20;20
16;20
17;22
11;17
14;13
12;17
10;13
14;18
16;18
12;18
16;17
15;17
16;21
16;18
14;14
15;19
15;20
14;17
16;20
16;16
21;20
18;19
16;19
13;14
19;20
14;17
14;15
17;21
13;16
15;13
15;18
18;18
13;14
14;13
15;19
17;19
10;10
14;19
10;13
7;10
11;11
12;11
14;10
12;12
11;11
12;13
13;13
12;12
14;14
10;11
11;10
12;15
6;5
11;11
7;7
12;12
7;8
13;9
13;13
6;7
8;12
9;9
9;9
9;9
12;13
11;9
12;11
6;12
14;19
9;14
11;11
9;9
8;10
11;11
12;11
10;9
4;4
5;4
9;14
9;9
13;17
15;14
13;15
10;10
8;10
7;16
10;10
12;12
9;9
8;8
8;10
7;8
14;14
16;18
9;8
10;8
6;6
9;9
13;12
10;5
11;13
15;10
10;10
9;12
8;8
11;11
13;13
10;10
14;17
7;7
9;11
8;8
15;13
9;9
8;8
10;10
9;12
11;11
11;10
13;13
12;13
7;10
9;12
11;9
11;11
4;4
9;9
14;14
6;8
4;4
9;8
12;12
12;12
13;13
12;12
12;13
8;6
11;10
9;8
19;19
17;17
13;16
18;18
18;15
21;21
18;17
18;19
17;16
23;21
17;17
15;13
16;21
21;20
13;13
19;16
22;19
13;14
14;18
13;14
17;17
16;17
23;23
17;15
19;19
18;21
15;15
11;12
15;17
19;19
17;17
15;15
13;15
9;9
21;25
8;17
16;21
20;23
16;17
15;15
15;25
18;18
19;21
22;18
17;18
14;16
18;20
23;23
13;11
14;12
15;18
14;14
20;19
15;16
17;20
15;15
15;16
14;19
17;17
17;19
12;16
19;22
13;13
19;22
16;23
23;23
19;19
16;16
17;17
19;20
16;18
21;21
17;17
18;17
13;16
10;17
15;15
18;22
12;15
15;13
19;19
18;15
11;11
13;13
21;22
15;23
15;20
22;25
18;17
22;19
17;17
22;26
27;27
28;26
20;27
21;24
25;28
18;13
26;31
25;25
23;25
25;29
18;18
23;23
25;27
21;23
19;19
24;24
27;28
19;23
20;20
16;16
19;22
24;24
24;23


==> data/number_swaps_ALG-Y-SWAPS-NOLAYER_vs_ALG-Y-SWAPS-LAYER.csv <==
number swaps0;number swaps1
3;5
4;9
4;8
3;9
2;6
4;10
3;6
3;9
3;4
4;8
4;10
5;9
2;5
4;5
3;7
4;8
3;4
5;9
3;6
1;3
3;4
2;3
5;6
3;7
2;5
4;5
4;8
4;10
4;8
4;8
3;4
5;10
3;6
4;8
4;8
4;5
2;6
1;5
2;6
3;6
4;8
3;9
4;8
4;9
4;12
1;3
2;8
3;5
2;4
5;7
4;8
6;12
3;10
4;8
3;9
4;8
5;8
4;10
3;3
5;7
5;9
4;7
5;9
3;4
3;6
3;5
3;6
4;8
3;7
5;8
3;4
4;8
3;8
3;6
5;9
4;11
2;5
4;6
5;10
2;6
4;8
4;7
3;7
2;5
5;8
3;8
3;10
3;7
4;8
2;10
3;8
3;5
3;6
4;7
3;5
4;7
3;7
2;5
4;9
3;6
3;5
6;13
5;9
5;13
3;7
6;14
5;10
4;12
5;10
6;13
7;14
7;13
4;8
6;9
5;9
5;11
4;4
8;13
5;10
3;5
4;7
5;6
6;8
5;10
5;9
7;10
5;9
6;15
7;13
5;10
4;7
7;16
6;11
5;10
4;11
8;13
4;11
3;8
4;11
4;7
7;12
4;11
5;10
6;14
6;14
2;6
4;11
5;8
3;6
7;11
7;13
8;14
4;16
5;11
5;13
6;11
6;10
8;18
5;8
6;10
5;13
6;10
8;15
5;7
5;9
4;5
5;10
7;13
5;10
7;11
6;8
5;10
4;9
6;13
6;11
5;16
4;10
5;11
7;15
4;10
4;9
7;13
5;12
3;7
8;12
6;16
5;18
6;13
6;12
3;12
4;10
6;11
6;9
6;13
5;10
6;10
5;10
5;8
6;14
4;10
6;11
8;16
7;13
6;18
5;11
7;15
7;13
6;16
7;14
7;15
9;17
10;19
4;10
8;12
6;11
7;15
6;7
9;17
7;15
4;7
5;12
5;6
8;11
7;13
6;10
8;12
7;13
7;21
9;16
7;14
7;11
8;18
8;15
7;12
6;14
10;15
6;17
3;8
6;14
6;10
7;13
7;21
6;13
7;18
8;19
6;12
4;11
8;14
4;7
8;15
10;20
10;20
5;17
6;14
6;16
7;13
8;12
11;23
6;10
7;11
8;18
7;11
9;17
7;13
8;15
6;9
6;11
9;16
6;12
9;16
7;11
7;14
5;11
7;17
8;17
6;19
5;13
7;13
9;19
6;14
7;14
10;22
7;16
4;11
10;18
9;20
8;23
8;17
9;21
5;16
6;16
8;17
8;13
6;13
7;14
8;13
7;16
7;13
8;18
5;15
6;7
6;6
5;8
5;9
4;4
5;5
5;5
5;6
3;4
5;5
4;4
3;5
5;6
5;6
4;6
7;8
3;3
4;6
5;6
7;8
5;6
5;7
6;6
6;8
4;6
5;6
4;5
5;5
2;2
5;6
4;5
4;6
7;8
4;6
4;6
5;6
4;5
4;6
5;7
6;8
2;4
6;7
4;5
7;8
6;7
3;3
4;6
4;6
3;3
4;5
5;5
3;6
5;7
5;7
3;5
5;5
5;7
5;5
5;6
6;10
5;5
6;7
6;8
5;6
4;5
4;6
1;1
2;3
5;7
6;8
5;8
6;9
4;5
5;7
5;6
5;5
5;6
3;5
4;7
4;5
6;8
4;6
5;6
5;8
5;6
5;5
3;5
4;5
6;7
5;6
3;3
4;5
5;6
2;2
5;5
4;4
2;3
5;5
6;7
6;7
11;14
10;11
9;14
9;15
7;9
9;10
7;8
6;8
5;7
8;11
5;5
8;10
7;9
9;10
7;10
9;11
8;8
5;8
10;13
8;12
9;11
8;11
7;8
7;10
7;9
7;9
8;11
7;11
7;7
9;12
7;9
5;9
11;13
8;11
7;11
7;9
6;7
6;8
7;11
8;12
5;8
7;10
5;7
11;14
10;13
9;11
9;11
6;10
7;9
7;9
8;9
6;9
9;12
8;12
6;7
7;7
7;13
7;9
7;8
9;14
7;9
8;11
9;12
9;12
4;6
7;9
5;8
4;5
10;13
8;12
7;11
7;11
8;10
9;12
8;9
8;9
8;11
7;10
9;12
9;11
9;12
9;13
7;9
9;13
7;8
10;12
5;9
8;9
10;12
7;8
6;7
8;10
9;11
5;5
8;10
8;9
7;9
8;9
11;13
8;10
11;15
13;14
10;17
12;19
9;13
12;14
10;15
9;12
10;12
12;14
6;9
13;17
10;13
11;16
8;12
12;16
9;9
8;12
13;17
12;15
12;15
8;12
13;14
11;15
10;14
10;13
11;12
10;15
10;12
13;16
9;11
7;14
14;16
9;15
10;15
11;15
7;10
11;14
12;15
11;16
8;12
11;15
8;10
12;16
13;17
13;17
13;16
10;15
11;14
11;14
10;13
9;14
12;18
12;19
9;11
9;10
12;18
10;11
9;12
12;17
11;14
11;16
13;17
14;17
9;12
10;13
9;12
9;11
12;16
12;16
10;15
11;15
10;13
12;16
12;15
11;12
12;17
10;15
11;14
14;17
11;16
12;16
13;16
12;17
11;14
13;16
10;16
11;14
12;16
11;12
10;13
12;14
10;14
9;11
11;13
12;15
11;14
10;10
14;16
10;13
7;8
7;9
8;9
8;10
8;10
6;8
9;10
8;9
8;11
9;12
7;9
8;10
8;11
5;5
5;7
5;6
10;11
5;7
6;8
7;9
5;7
6;8
8;8
7;9
7;9
10;10
7;8
9;11
6;7
11;13
9;11
7;10
7;8
6;8
8;9
8;8
6;7
4;4
4;4
8;10
4;6
9;13
10;12
7;8
7;9
5;7
6;6
9;10
8;10
7;9
7;8
6;8
5;8
7;11
13;14
7;8
7;8
6;6
6;7
8;9
3;5
9;9
10;10
6;9
6;8
8;8
8;9
8;10
7;7
8;11
3;5
6;6
7;7
9;9
7;7
5;8
7;7
8;10
8;9
9;9
8;10
8;10
5;7
6;8
6;7
9;9
4;4
6;7
8;10
5;7
4;4
7;7
10;11
7;9
9;10
9;11
6;8
5;6
7;8
5;6
13;15
12;16
14;16
11;13
12;15
12;13
13;16
12;16
11;14
13;16
11;13
10;12
11;15
10;12
10;14
14;16
9;11
11;13
9;11
11;17
12;15
14;15
12;13
18;21
11;15
15;17
10;13
9;11
11;17
13;16
10;11
10;10
7;8
14;17
8;11
15;18
12;14
11;11
12;14
11;13
13;15
13;15
13;16
14;17
14;15
12;15
13;19
11;11
10;12
12;14
10;11
14;17
10;12
14;17
13;15
11;16
11;14
12;15
12;14
11;12
13;18
9;11
12;14
10;12
15;17
12;15
9;12
13;15
12;17
15;16
12;13
12;15
11;14
10;13
10;11
14;16
10;12
10;11
10;14
11;13
9;10
11;13
15;17
11;15
13;15
12;16
12;15
11;14
13;15
11;13
16;20
18;22
18;20
13;18
16;21
15;18
16;21
16;18
12;12
14;16
17;20
16;20
17;20
16;19
14;17
13;17
18;22
16;18
16;19
13;15
14;18


==> data/unweighteddepth_ALG-GRID-DEPTH-NOLAYER_vs_ALG-GRID-DEPTH-LAYER.csv <==
depth0;depth1
165;165
150;150
159;159
132;132
143;143
172;172
186;186
153;153
117;117
141;141
143;143
156;156
94;94
149;149
147;147
187;187
130;130
161;161
125;125
135;135
146;146
163;163
175;175
149;149
121;121
138;138
163;164
137;137
165;158
183;183
154;154
170;169
124;124
144;144
155;155
151;151
171;171
139;137
100;100
155;155
140;140
160;160
145;145
137;137
181;181
116;116
132;132
128;125
125;125
177;177
124;124
165;165
157;157
134;134
146;146
177;177
181;181
158;158
134;134
146;146
143;143
162;162
139;139
144;144
131;131
146;146
175;175
159;159
121;121
143;143
173;173
154;154
170;170
141;141
167;167
174;174
165;165
141;141
136;136
137;137
142;142
136;136
161;153
96;89
124;124
134;130
122;122
152;152
129;129
118;118
150;150
121;121
155;155
149;154
119;119
132;132
123;123
130;130
141;151
131;131
230;230
236;236
235;235
224;224
250;250
281;281
252;252
210;210
200;200
242;242
239;239
228;228
192;192
240;240
224;224
202;202
181;181
224;224
225;225
197;197
212;212
222;222
285;285
238;238
187;187
237;237
189;189
201;201
184;184
241;241
221;221
249;248
195;195
221;221
203;203
268;268
235;235
197;197
161;161
200;200
219;219
262;262
206;204
204;204
249;246
168;168
188;188
200;195
159;159
245;245
220;220
241;237
220;220
207;207
227;227
231;231
258;258
217;217
204;206
199;199
216;216
210;210
211;210
182;182
186;186
198;198
255;255
249;249
203;203
210;210
259;259
211;211
209;209
226;230
235;235
221;221
216;216
205;205
203;203
196;196
203;203
220;220
214;214
156;156
218;218
193;193
222;222
230;230
200;199
171;173
240;240
188;188
227;227
233;233
185;185
194;194
185;184
210;210
189;184
174;174
305;315
281;281
304;304
319;319
282;282
358;358
305;305
276;276
253;258
312;312
320;320
323;319
242;242
287;287
289;289
274;274
246;246
299;299
281;281
264;264
272;272
280;280
354;354
314;314
250;250
298;298
245;253
287;287
262;262
334;334
307;307
304;305
267;267
304;304
297;297
346;346
327;327
255;255
207;208
281;281
282;282
356;356
262;262
276;276
326;323
248;247
260;260
261;260
211;211
313;313
281;281
314;314
279;279
275;269
277;277
297;297
340;334
297;297
287;289
288;288
310;310
256;256
279;278
255;255
262;265
305;305
325;325
334;334
302;302
276;276
320;320
304;304
277;277
315;315
288;285
281;281
250;250
274;274
278;278
268;268
265;265
307;307
265;265
208;208
293;294
266;266
304;304
329;329
285;284
241;241
312;312
264;264
272;272
261;261
267;267
307;296
285;285
290;290
222;222
263;263
156;156
155;155
180;189
196;196
158;158
129;130
169;169
184;184
164;164
170;170
158;158
195;195
183;183
164;164
129;129
173;173
165;165
137;137
165;165
159;159
133;133
144;144
164;164
168;167
149;149
149;141
181;193
149;157
166;167
174;174
163;163
132;132
151;151
162;162
170;170
141;141
142;143
154;154
165;164
178;174
148;148
211;200
177;177
162;166
177;164
147;147
176;176
172;172
167;168
203;203
162;162
133;133
179;179
181;182
219;219
189;189
211;211
145;149
142;142
151;151
145;146
155;155
157;157
122;127
157;157
150;150
184;184
153;145
151;151
191;190
148;148
191;191
144;144
186;186
149;148
147;147
136;136
167;167
173;173
177;177
178;168
182;182
143;143
167;167
157;157
164;164
124;124
146;146
163;158
157;157
164;164
166;167
160;160
167;167
137;137
191;191
149;149
172;172
173;173
120;120
226;226
246;246
269;269
259;259
250;250
227;227
255;254
274;253
235;235
257;257
254;244
257;257
281;281
207;208
194;192
236;236
225;225
216;216
257;257
241;241
215;215
202;201
223;223
232;233
260;260
214;216
245;245
263;263
255;260
248;248
227;227
258;258
260;260
251;251
205;205
236;236
238;238
253;261
244;244
197;197
285;287
235;230
233;233
261;261
216;219
301;300
242;242
241;240
282;282
229;229
189;189
287;289
266;265
300;300
283;283
281;282
251;250
196;196
238;239
225;225
227;227
248;248
231;230
232;232
239;239
246;246
232;226
252;252
256;264
222;222
273;273
221;221
252;252
233;233
231;231
216;216
254;254
250;250
259;261
248;238
246;246
222;225
228;228
246;246
240;240
194;194
237;237
256;256
258;258
244;244
242;242
239;239
224;224
238;238
284;284
244;244
263;263
248;246
175;175
297;296
334;334
343;350
325;324
309;309
337;339
320;320
346;330
315;319
344;344
310;310
330;337
334;334
309;309
263;257
329;329
321;322
276;276
320;320
311;311
329;329
277;277
313;294
316;317
331;331
301;301
310;310
319;319
310;310
297;296
302;299
330;332
327;327
321;321
308;298
298;298
346;346
335;335
294;294
375;375
310;310
305;304
346;344
308;305
396;396
306;314
291;291
372;372
319;319
253;253
350;354
376;376
363;363
357;348
328;329
281;281
301;300
327;329
319;319
315;315
321;320
339;341
329;329
322;320
294;283
336;336
313;319
288;288
336;336
285;285
338;329
303;304
320;320
301;301
320;320
314;314
345;345
336;336
322;322
288;294
341;341
328;328
290;290
298;298
302;302
328;331
316;316
328;328
322;315
304;304
316;316
394;394
327;327
339;339
330;325
292;292


==> data/unweighteddepth_ALG-GRID-SWAPS-NOLAYER_vs_ALG-GRID-SWAPS-LAYER.csv <==
depth0;depth1
166;166
149;149
173;169
131;127
144;159
172;172
186;186
153;153
117;117
141;141
144;144
157;157
94;94
152;155
153;151
191;190
132;132
162;162
125;125
136;135
155;155
163;163
176;177
150;149
122;121
140;140
163;169
137;137
169;168
184;188
154;155
191;171
124;124
145;143
156;155
154;156
171;171
137;147
102;102
156;157
145;141
161;162
157;146
144;143
183;190
116;116
132;132
131;131
125;125
179;188
124;124
166;167
167;159
137;137
147;147
178;178
183;189
158;158
134;135
146;159
140;140
164;163
139;157
155;145
136;131
145;145
184;170
160;160
118;121
143;143
173;179
154;154
170;170
142;144
180;180
175;175
166;166
149;143
136;136
138;137
144;144
124;124
162;170
97;96
126;125
140;129
123;123
159;151
138;134
118;118
151;151
123;137
145;145
161;150
120;120
133;142
120;123
130;129
139;139
131;133
230;231
236;235
249;236
223;225
252;260
280;281
254;258
210;210
200;211
242;242
233;242
228;229
193;192
246;244
237;234
206;205
184;183
225;224
229;230
207;207
217;214
238;221
288;294
245;257
188;187
251;242
188;193
201;201
185;186
250;243
225;224
250;250
194;203
223;222
203;204
272;274
236;236
197;199
164;160
200;206
221;221
286;264
216;218
210;212
264;262
168;169
189;190
197;208
159;159
246;249
220;219
239;255
221;230
210;212
228;228
237;239
259;261
223;218
205;204
200;202
213;215
217;216
228;211
199;183
190;195
198;197
258;273
256;254
204;203
210;210
272;261
213;213
210;210
226;226
235;237
222;222
217;216
214;207
206;203
197;197
221;211
221;221
224;223
157;158
225;224
202;202
226;229
231;230
211;206
167;171
240;241
189;194
228;227
235;234
194;186
196;197
185;185
209;210
180;180
176;175
304;312
282;287
291;310
325;320
295;285
357;358
318;316
281;281
258;256
312;315
314;324
322;324
242;242
299;294
302;299
279;282
259;250
301;301
286;285
266;265
273;273
295;279
357;355
315;315
250;258
302;300
246;247
288;289
264;264
345;341
312;310
307;307
266;269
309;319
297;297
351;347
329;329
265;253
209;210
297;301
299;296
373;367
276;277
283;275
334;333
247;248
261;261
274;263
219;212
323;327
282;280
314;312
282;281
281;294
280;278
301;308
338;337
295;296
289;289
289;297
310;316
257;263
296;297
272;262
262;263
312;318
343;343
339;345
309;306
287;284
333;334
322;322
290;278
318;320
284;290
281;289
253;251
283;277
280;285
271;278
274;274
298;297
286;275
209;209
294;295
267;265
309;309
336;328
290;290
241;244
314;313
270;265
272;274
263;262
274;268
307;301
286;287
290;292
223;221
270;263
171;158
167;155
186;193
228;200
167;167
158;126
193;170
186;198
165;165
171;169
168;168
211;196
184;184
161;162
130;131
178;172
155;160
137;137
178;179
196;189
185;133
199;150
201;164
167;167
198;155
157;160
207;194
173;168
180;182
205;193
169;195
162;133
168;137
162;162
233;186
178;155
169;143
187;155
165;164
219;173
154;148
221;221
229;202
164;154
177;177
147;147
237;197
210;183
171;176
204;203
186;174
133;133
180;182
229;186
241;222
211;201
213;213
147;147
142;142
168;168
148;148
157;157
188;156
126;124
177;158
150;150
210;203
219;150
172;156
220;195
148;148
193;192
150;154
241;188
158;158
147;148
196;137
171;175
188;183
202;193
239;186
212;179
164;163
182;175
158;175
173;180
115;115
193;147
194;158
181;181
179;164
189;168
178;170
178;168
137;138
236;192
193;153
173;172
204;177
113;113
226;228
244;244
274;258
336;267
270;259
289;245
285;257
236;246
284;242
294;262
311;306
210;210
204;204
242;240
253;228
240;229
279;279
256;236
241;250
207;208
233;223
251;234
261;261
231;228
308;266
296;266
275;275
270;251
241;227
268;243
276;255
349;255
228;204
244;244
258;242
253;253
283;263
253;203
254;254
322;240
295;269
246;217
341;312
283;251
273;243
279;279
264;242
194;185
341;322
318;276
325;315
302;302
345;271
291;258
213;207
350;253
271;233
227;228
247;247
234;234
253;246
239;248
261;278
222;218
307;252
281;256
315;228
310;288
227;229
309;255
280;244
244;230
232;217
288;255
250;252
282;247
282;259
227;245
266;243
245;258
247;233
197;197
249;234
281;265
299;299
280;244
295;243
273;240
241;232
241;240
289;288
290;247
320;265
270;283
217;211
401;333
347;349
359;317
334;318
288;289
324;300
323;329
376;345
331;346
313;319
365;361
336;306
320;316
298;298
322;310
312;305
288;241
349;302
315;316
379;324
361;328
377;362
348;309
369;334
346;309
396;374
318;317
329;330
307;307
321;288
355;331
379;347
332;332
319;319
387;362


==> data/unweighteddepth_ALG-LINEAR-DEPTH-NOLAYER_vs_ALG-LINEAR-DEPTH-LAYER.csv <==
depth0;depth1
167;167
150;150
173;173
127;127
149;145
176;176
198;196
168;162
119;119
159;144
145;145
160;160
94;94
153;157
155;155
193;193
138;138
173;176
142;129
153;153
156;156
181;183
190;190
151;151
121;121
144;144
170;170
142;142
168;168
184;184
155;155
172;172
125;125
151;147
157;157
152;152
176;176
147;141
96;96
171;167
165;165
162;162
172;172
153;139
182;182
116;116
141;141
132;132
139;131
179;179
148;139
175;175
172;172
138;138
148;148
179;179
186;186
163;163
137;137
149;149
144;144
173;173
141;141
144;144
133;145
148;148
177;173
161;161
121;121
152;152
175;175
172;159
171;171
143;143
178;178
176;176
185;182
153;153
148;148
138;138
154;153
126;126
163;163
92;92
133;128
131;131
126;126
159;159
149;149
119;119
151;151
136;136
163;154
157;157
130;120
139;139
124;124
135;135
144;143
141;146
232;232
242;242
275;275
220;220
265;265
292;287
274;267
232;232
223;211
263;246
260;245
231;231
204;204
255;257
243;252
209;209
191;201
234;254
234;234
223;223
214;219
240;240
305;309
243;243
188;188
246;246
191;191
208;214
207;207
243;243
225;225
260;260
199;199
230;224
205;205
276;280
259;259
207;207
164;164
229;227
240;245
278;278
230;230
218;218
253;253
169;169
201;201
210;210
181;170
261;261
250;241
257;257
223;231
211;211
230;230
236;241
264;261
237;225
208;217
205;205
216;218
220;220
219;213
196;200
206;206
200;200
268;269
263;263
209;209
220;220
266;263
214;214
212;211
229;229
259;259
224;224
218;218
214;214
232;216
201;201
225;225
212;212
220;220
161;160
221;221
194;194
228;228
239;239
218;218
173;173
258;248
207;207
234;234
236;238
194;194
195;195
199;199
215;215
200;191
179;184
309;309
289;289
308;308
316;316
309;301
361;363
324;317
294;294
259;258
323;323
340;322
328;325
254;254
297;293
320;320
283;283
255;255
309;304
289;289
290;299
277;282
297;297
370;370
353;342
251;251
318;318
248;248
293;293
274;270
342;338
309;309
314;314
275;275
335;325
294;294
350;356
356;356
269;269
211;211
301;301
321;321
365;365
286;286
286;285
333;333
278;252
273;273
272;272
241;226
330;330
326;298
330;330
303;295
284;278
281;281
320;309
360;339
327;318
295;295
302;302
320;320
278;272
288;282
265;266
277;289
318;318
340;347
340;340
314;314
290;290
326;333
307;307
275;275
328;328
304;304
284;284
253;253
284;284
307;291
291;291
292;292
312;312
283;283
214;214
302;302
272;272
316;316
348;341
299;298
253;253
324;324
284;284
282;282
264;266
316;293
303;316
304;304
298;297
248;233
269;274
151;151
178;192
166;154
174;174
163;163
143;143
177;177
144;144
132;136
161;161
141;128
155;159
155;146
153;153
154;160
194;194
174;174
190;190
187;187
151;137
173;172
203;197
149;149
190;190
117;126
165;165
162;162
142;142
142;142
146;146
162;162
151;151
178;193
147;139
185;185
179;179
180;172
132;132
131;131
158;158
150;150
184;184
141;141
165;165
193;193
149;143
151;151
143;143
145;145
168;168
141;141
160;160
182;182
140;140
154;148
183;183
225;225
145;145
161;161
172;172
168;168
160;172
142;142
157;157
133;117
174;174
119;119
138;138
146;146
168;168
194;194
197;197
138;132
185;185
182;182
180;191
204;204
160;151
149;149
151;151
169;169
146;158
142;128
182;173
176;176
150;158
140;140
128;128
160;160
127;127
135;135
136;143
204;205
171;171
151;151
152;153
106;106
186;171
161;164
144;144
241;241
258;276
240;237
265;249
243;242
218;218
252;252
231;216
215;215
233;233
226;226
237;242
201;201
207;207
207;207
242;242
269;269
230;246
266;266
221;213
254;260
247;248
212;212
279;279
192;191
238;241
201;201
234;234
194;195
229;229
240;240
196;196
270;270
235;235
261;268
254;255
268;260
199;199
184;184
223;223
227;227
268;268
217;217
253;253
271;271
253;253
248;248
215;215
237;237
265;265
207;207
226;226
268;268
232;232
248;248
280;280
301;301
242;242
205;205
245;248
255;237
243;250
217;222
262;262
190;165
268;268
224;224
209;217
233;233
237;232
304;292
296;296
229;223
230;230
263;263
243;236
287;287
230;233
242;242
229;229
230;228
244;254
240;228
252;252
256;256
245;238
218;218
207;187
253;253
228;228
194;174
230;230
277;277
244;236
228;228
263;263
187;188
273;248
252;241
196;196
364;318
348;366
274;276
351;328
333;327
309;309
348;348
293;291
318;318
296;296
298;307
320;325
281;281
296;296
265;265
313;319
312;315
323;323
347;347
289;283
355;363
335;331
291;285
354;350
264;263
309;306
250;250
323;323
277;277
331;331
294;294
281;281
348;351
302;302
330;337
382;382
326;318
293;293
250;250
291;291
286;286
371;357
280;280
332;329
344;344
354;353
365;365
347;347
298;298
377;377
279;279
317;317
326;324
331;331
313;313
349;349
399;402
315;315
286;286
298;298
296;296
309;320
298;298
346;346
270;257
325;325
290;290
301;301
310;310
320;320
370;370
356;356
307;307
301;301
336;336
298;299
408;389
313;309
319;319
323;323
330;329
314;310
310;295
331;331
344;344
286;288
314;314
328;282
350;328
327;327
324;284
326;326
340;336
319;319
316;316
338;337
296;296
346;362
318;317
275;275
165;165
169;169
210;202
208;203
190;178
131;132
202;178
187;187
180;180
172;172
167;172
208;208
208;197
169;169
137;137
174;174
187;156
138;138
184;184
153;153
134;134
166;166
167;167
171;171
166;178
149;161
207;207
170;170
179;179
187;181
193;180
153;136
154;154
178;178
173;173
160;160
164;145
166;166
164;164
189;189
153;153
224;224
210;210
171;170
179;179
158;151
187;194
207;207
182;182
205;205
173;173
141;141
188;188
188;188
231;231
198;192
213;213
155;154
144;144
181;162
150;150
170;157
168;167
131;131
165;165
155;155
192;192
165;165
158;158
198;198
148;148
196;196
148;148
196;190
165;165
166;166
165;144
189;189
188;192
200;189
184;184
184;184
145;145
173;174
167;170
176;176
124;124
161;161
172;172
158;158
164;164
173;173
177;177
180;172
143;143
199;195
160;160
181;189
187;179
123;123
241;245
261;261
291;282
270;265
260;260
240;232
295;271
263;268
247;247
281;273
268;282
285;278
321;310
219;228
202;202
244;243
230;233
212;217
280;273
269;269
218;218
210;211
251;251
262;262
280;280
230;242
277;277
261;268
276;276
264;285
281;265
262;259
262;262
271;265
261;261
232;229
256;246
252;252
254;277
279;279
210;207
311;311
265;263
242;242
272;272
229;229
347;339
254;254
269;254
293;284
257;258
204;204
294;294
275;276
307;327
290;290
296;296
252;265
205;205
269;252
249;249
272;246
261;260
245;241
243;243
260;260
262;262
246;246
255;255
255;256
242;242
304;298
243;225
270;264
238;238
234;234
246;221
292;264
257;257
304;279
261;261
260;260
229;229
236;236
257;260
252;252
212;212
254;248
260;260
278;278
247;247
253;253
252;253
257;231
246;246
297;298
255;255
276;276
264;264
206;206
310;307
370;352
389;375
342;337
331;331
354;346
387;382
338;348
335;335
379;381
334;359
365;365
385;374
342;333
278;277
339;340
339;340
294;287
362;360
327;327
345;345
291;308
313;313
369;369
361;361
323;328
325;325
346;353
376;376
326;343
349;327
349;315
313;303
364;373
337;337
368;346
330;320
313;313
350;350
363;358
303;303
415;405
358;359
314;314
368;359
321;314
416;412
334;334
317;312
380;390
365;341
278;270
363;363
374;359
417;395
374;369
373;373
333;331
300;299
343;334
366;366
373;347
328;336
327;338
351;351
339;339
341;338
322;320
347;356
319;314
311;313
341;366
315;294
354;360
352;319
310;310
348;319
348;338
330;334
385;372
344;344
345;345
296;296
343;343
355;358
320;321
309;307
331;320
350;350
373;348
321;321
355;355
330;330
330;327
335;326
417;417
344;344
351;351
349;345
295;295


==> data/unweighteddepth_ALG-LINEAR-SWAPS-NOLAYER_vs_ALG-LINEAR-SWAPS-LAYER.csv <==
depth0;depth1
167;167
150;150
173;178
127;127
149;159
204;176
198;192
213;162
119;119
158;153
168;148
160;160
94;94
158;154
155;165
193;193
138;138
212;169
142;129
153;153
156;156
181;181
200;200
151;151
121;121
152;147
187;184
141;141
184;165
189;191
156;156
172;203
125;125
145;145
179;156
165;165
184;173
147;147
96;96
161;161
159;160
163;162
187;159
153;139
182;182
116;116
168;141
131;131
151;129
179;182
148;136
175;187
160;160
142;138
186;153
189;181
186;186
163;163
137;137
149;153
153;145
195;184
150;150
144;144
158;133
152;155
186;177
181;163
121;121
152;152
180;175
172;157
171;171
161;143
174;174
192;175
182;182
151;153
164;148
138;138
178;153
126;126
163;163
100;100
128;128
136;136
126;126
160;159
147;147
119;119
151;151
136;136
154;163
157;155
120;120
139;139
124;124
135;135
143;143
141;144
232;232
242;242
265;275
220;220
267;271
306;288
280;267
232;228
223;214
271;250
278;263
231;231
194;194
257;257
263;244
262;209
205;205
234;234
244;232
223;223
214;214
249;249
310;310
244;242
189;188
255;244
209;191
226;208
207;207
262;248
225;225
301;286
211;217
235;226
223;204
303;274
272;263
209;209
164;164
228;228
245;245
271;276
238;236
218;214
253;266
169;169
264;201
216;209
181;168
269;253
246;241
257;257
226;223
215;211
254;257
246;241
263;263
234;223
225;218
224;204
217;231
222;220
234;219
186;196
206;199
204;204
268;262
267;264
210;213
235;229
262;264
214;215
228;210
229;229
253;253
242;227
221;218
216;209
232;210
233;201
254;229
214;213
247;220
161;161
241;223
194;194
260;230
256;250
214;214
192;175
279;243
223;212
234;234
236;236
194;194
195;195
198;198
218;218
187;187
184;184
310;310
289;289
319;305
328;316
301;309
376;360
339;317
294;294
273;259
335;318
348;325
340;333
254;254
300;295
334;311
322;302
255;255
358;309
320;289
320;285
277;277
297;305
402;381
347;329
251;254
332;307
270;248
304;294
279;266
343;338
327;313
359;312
299;269
331;358
328;294
394;361
366;354
260;254
211;211
304;313
321;321
394;372
286;283
286;282
334;343
275;290
286;273
304;279
241;233
330;333
323;298
335;332
319;295
278;279
290;291
332;309
343;350
327;318
310;295
321;302
323;321
278;268
288;282
265;265
297;274
308;309
347;340
359;340
312;313
302;302
326;326
307;307
288;275
341;324
325;300
300;284
253;253
309;278
309;293
319;283
313;292
323;326
300;281
214;214
302;302
282;282
329;319
358;342
298;299
263;259
324;324
341;284
282;282
264;264
316;290
301;304
304;316
311;311
235;241
278;268
151;151
216;178
154;154
173;174
183;183
145;145
171;171
142;125
182;136
179;158
141;131
129;169
155;146
153;153
143;143
192;200
177;174
216;190
192;200
150;137
173;173
211;201
152;152
186;200
122;122
173;167
162;162
159;153
139;139
151;145
185;164
154;154
174;172
152;140
186;186
173;173
172;164
110;132
172;131
165;160
135;135
184;184
163;141
173;149
240;210
143;147
172;163
144;143
154;145
176;161
171;146
173;160
199;182
151;143
163;160
185;181
225;225
163;145
161;175
171;163
168;168
159;150
148;148
194;178
133;117
180;175
119;119
154;138
157;157
192;169
195;185
198;198
152;146
168;168
199;179
193;173
200;200
172;162
166;162
161;156
194;179
153;146
143;136
194;194
176;176
151;129
152;144
131;112
160;160
127;127
143;125
132;132
199;206
171;171
183;161
171;154
122;124
181;184
178;161
170;144
264;248
258;247
264;247
279;278
280;249
218;218
286;252
250;216
229;211
234;231
307;228
259;242
201;201
234;223
188;188
265;248
248;247
246;246
289;269
250;211
251;251
293;263
220;220
306;278
209;205
256;239
237;209
247;253
208;194
248;241
264;241
212;207
293;268
250;235
258;268
258;258
267;259
185;180
250;197
222;225
224;234
277;262
263;206
276;257
303;296
251;251
248;248
215;232
273;253
307;281
242;209
226;226
298;265
283;232
256;251
293;281
314;304
257;245
214;205
255;240
251;238
242;233
211;223
288;261
190;187
269;274
236;232
239;211
287;243
281;239
311;300
293;293
248;248
230;235
266;263
241;236
284;296
274;238
278;239
232;232
262;247
278;246
238;228
258;248
255;255
267;230
231;216
250;217
275;251
228;241
197;180
250;228
273;279
236;236
239;231
255;269
225;183
261;254
252;230
191;188
354;318
346;352
313;276
338;327
347;339
309;309
383;360
293;290
315;313
334;293
383;315
342;325
290;288
326;309
256;248
324;309
312;312
323;325
368;348
334;313
361;365
354;332
303;300
377;351
264;263
310;308
241;242
321;329
294;286
338;344
309;321
319;292
370;338
302;302
334;330
386;371
326;318
286;278
288;250
281;284
304;287
381;354
275;268
354;327
378;365
358;344
361;361
323;323
325;294
398;392
292;279
317;317
364;327
329;332
329;312
356;351
445;397
323;323
295;300
299;304
313;313
343;321
292;294
394;346
277;260
382;333
310;292
298;314
308;310
397;335
352;341
362;357
338;323
308;289
373;337
344;298
399;388
312;318
335;333
326;326
354;331
345;315
310;297
316;316
344;344
345;302
331;312
310;295
375;328
339;327
337;276
317;317
353;353
327;319
319;314
350;337
301;296
365;359
318;295
323;272
180;161
166;173
225;195
201;201
223;173
132;130
214;182
197;189
197;178
178;172
173;169
222;219
243;205
183;169
138;141
197;174
158;163
139;151
175;174
168;180
134;134
165;165
182;185
187;172
179;172
155;152
207;203
176;177
186;174
201;182
202;197
157;136
154;154
171;171
174;174
191;173
164;146
168;158
164;164
207;192
198;153
231;218
211;208
192;184
199;182
191;164
216;216
208;208
177;178
248;217
176;174
135;135
188;188
238;212
267;227
211;227
229;213
158;154
144;144
162;183
150;150
176;174
168;167
131;124
169;160
173;155
195;190
201;176
168;168
219;198
148;148
238;222
168;156
225;193
165;164
198;167
152;152
172;179
202;196
191;191
174;186
184;188
165;165
171;175
177;160
168;194
123;124
187;173
162;161
158;158
189;189
191;175
179;169
180;171
216;144
195;195
184;158
200;174
183;183
119;119
257;247
276;276
309;268
307;269
295;294
234;234
299;261
295;280
263;249
287;282
274;265
300;278
315;328
273;228
202;206
244;244
251;257
212;212
290;272
296;278
218;232
210;217
242;241
295;265
279;283
242;218
285;277
270;259
276;287
278;276
306;274
239;259
263;262
279;275
351;273
226;235
282;250
247;268
273;281
284;281
206;209
325;310
278;277
309;259
291;279
248;222
358;351
293;257
283;261
318;283
245;259
194;190
316;294
325;281
361;321
303;291
290;290
259;265
248;205
283;265
253;253
264;246
312;260
250;235
288;243
264;255
254;240
255;246
278;255
273;264
288;253
315;305
243;225
332;281
273;250
239;241
230;239
309;298
285;278
285;281
254;249
265;267
237;253
233;237
250;256
255;246
226;212
274;261
317;255
307;268
303;288
264;253
258;250
249;229
267;268
331;289
281;251
290;267
298;273
233;198
333;318
370;353
379;345
366;346
366;369
391;372
378;338
397;378
349;354
398;356
400;378
331;275
345;346
334;335
291;290
357;352
378;357
291;306
335;334
401;370
377;375
346;330
341;353
341;346
376;373
396;343
375;337
342;325
311;311
414;346
371;346
354;326
334;334
378;357
400;314
429;414
352;352
307;321
385;370
322;326
473;440
339;339
308;322
402;384
355;354
286;254
414;358
350;349
455;408
369;370
388;373
339;353
340;295
355;354
391;358
383;340
328;336
350;329
392;360
356;355
371;318
349;349
329;323
388;312
378;359
310;308
390;348
404;330
322;312
397;348
382;341
369;389
363;378
349;349
323;319
362;355
395;363
322;327
309;322
380;356
391;346
360;344
352;352
398;369
404;321
325;325
370;370
434;422
385;355
370;362
362;349
340;320


==> data/unweighteddepth_ALG-Y-DEPTH-NOLAYER_vs_ALG-Y-DEPTH-LAYER.csv <==
depth0;depth1
206;215
221;216
179;196
171;186
191;183
246;248
240;242
231;219
149;137
228;222
207;217
216;214
126;119
181;187
206;216
257;252
125;129
232;249
169;164
155;166
198;163
200;196
226;234
197;226
156;155
164;171
219;241
224;220
200;222
247;220
175;172
274;247
169;163
188;193
204;211
183;184
213;212
187;166
138;150
179;183
193;174
223;216
223;217
197;193
296;273
158;157
228;219
160;173
168;154
229;228
196;193
232;236
235;217
199;200
217;196
244;225
239;244
225;233
157;157
195;195
219;224
215;208
214;195
152;158
179;181
191;197
199;209
206;210
156;150
201;186
208;199
188;191
249;239
193;191
228;257
294;274
217;195
168;177
221;196
181;201
182;190
168;163
189;181
118;109
188;172
189;193
207;214
216;231
195;182
204;191
231;230
183;177
205;189
196;213
175;175
184;189
181;181
192;181
181;202
149;172
287;293
341;312
256;278
309;280
306;303
385;370
343;336
321;305
271;282
375;353
340;357
307;298
251;260
295;293
314;303
280;294
179;169
341;296
293;280
261;256
310;280
248;283
375;354
315;327
254;247
281;288
260;271
332;327
283;285
315;299
250;248
350;353
269;283
275;293
281;278
363;360
353;337
277;274
243;224
243;246
314;284
335;336
303;288
265;297
360;355
220;219
301;264
230;233
221;208
333;347
294;298
295;320
352;337
285;288
314;341
323;294
337;342
355;365
261;271
267;262
303;319
280;275
306;302
199;212
244;256
257;229
334;331
353;341
237;252
283;256
320;313
257;272
294;290
333;312
318;332
362;360
331;321
295;268
327;302
279;278
224;272
306;303
301;280
199;193
307;297
292;276
351;361
342;327
301;284
260;249
349;331
270;286
322;284
319;337
253;278
260;265
284;284
280;262
296;283
231;260
399;394
396;400
333;363
462;456
363;365
467;452
410;415
414;420
354;371
467;457
437;474
456;450
355;314
383;348
404;359
407;397
252;244
444;448
393;377
329;303
368;363
329;325
436;452
427;436
352;336
370;364
324;340
483;453
363;393
461;438
380;354
477;414
370;380
391;400
356;380
448;447
459;466
319;291
304;293
360;360
384;352
514;506
342;365
380;396
486;457
342;363
364;353
357;373
276;258
429;437
421;404
440;430
407;398
377;379
403;398
395;370
422;421
467;457
359;361
363;364
482;443
321;338
402;406
331;321
356;350
356;369
399;428
420;422
351;383
379;366
412;418
414;406
372;374
458;442
416;451
452;456
398;373
349;366
424;423
380;399
331;364
468;458
365;376
288;291
433;419
411;389
476;478
453;463
447;455
380;355
470;468
412;391
394;385
372;370
363;386
375;394
421;397
403;393
356;339
344;361
185;179
211;211
176;176
211;193
166;162
146;146
177;177
143;131
152;142
161;161
146;153
176;164
172;179
176;181
172;162
192;211
181;181
190;190
203;203
135;135
177;173
189;210
144;144
195;188
122;137
173;163
157;145
140;140
135;135
157;155
172;160
167;167
197;202
161;166
180;180
188;188
182;176
113;113
147;141
168;166
165;155
211;206
163;191
167;152
192;192
156;176
154;183
148;150
160;160
165;177
159;159
171;171
194;194
153;147
148;159
182;184
211;203
167;165
178;169
169;179
168;168
167;166
156;144
174;160
117;117
177;177
123;127
169;154
161;160
187;170
189;189
212;197
137;137
171;180
184;184
171;171
212;208
158;176
158;172
171;180
178;178
159;149
148;148
198;198
203;211
130;141
131;131
147;147
179;170
152;152
125;125
145;160
205;205
172;166
159;153
158;164
118;127
164;164
179;179
161;161
285;293
288;293
260;254
296;278
267;270
227;249
251;251
232;213
231;244
256;242
225;240
251;257
210;213
248;249
229;219
240;256
265;253
255;255
304;292
229;212
260;256
265;273
228;228
287;312
197;214
253;238
208;187
254;254
199;199
239;237
265;254
224;235
280;285
266;263
282;283
276;266
269;265
200;200
199;196
242;238
249;254
273;285
246;240
266;250
283;279
265;277
250;275
239;236
265;271
267;272
234;229
239;239
286;295
239;245
248;257
290;283
337;307
261;233
231;217
268;259
257;257
266;249
274;239
275;279
166;166
275;275
230;233
235;219
255;246
263;238
298;300
326;297
232;252
255;245
265;266
239;239
297;292
243;255
252;263
244;249
262;262
251;246
240;227
285;268
277;277
239;244
226;233
227;205
294;269
259;250
204;180
254;266
301;296
259;251
255;258
291;274
233;205
253;249
276;252
217;217
385;358
386;394
321;300
366;349
343;361
331;351
363;368
322;303
343;356
322;321
297;320
335;350
327;303
332;339
283;276
304;324
333;323
320;346
387;375
307;283
370;358
352;360
324;338
362;371
289;307
314;306
263;246
335;338
280;278
341;338
308;306
310;310
359;355
344;340
368;351
398;398
313;309
296;311
298;292
301;298
317;309
358;370
304;297
326;318
367;364
390;382
350;375
349;352
327;331
381;393
346;338
351;351
339;339
357;350
303;321
359;357
445;417
347;319
311;311
325;309
324;351
344;334
351;322
371;381
255;273
343;343
294;300
344;306
334;328
344;312
369;365
382;367
322;343
324;335
342;349
302;303
408;396
328;322
320;331
327;338
353;354
321;316
324;336
361;335
374;393
324;329
346;347
305;287
366;345
342;337
291;305
344;360
355;346
350;343
319;335
380;360
322;336
350;350
336;335
311;276
172;173
168;168
191;186
213;206
187;181
171;171
196;191
196;196
192;192
171;171
184;173
201;201
204;189
166;170
133;133
192;182
157;159
138;139
185;169
165;165
135;160
149;157
171;171
182;171
166;164
180;143
202;206
155;162
184;183
188;208
192;184
140;145
167;167
203;186
171;171
155;155
155;155
165;165
164;164
203;183
162;162
212;221
192;192
178;182
179;175
156;154
199;199
185;185
182;182
206;207
163;179
161;152
187;188
192;192
220;230
198;215
215;215
166;166
145;145
153;168
148;175
181;181
170;170
132;132
180;194
160;160
184;179
182;168
168;168
197;195
153;152
196;198
148;148
205;195
165;165
166;166
151;141
191;192
186;186
183;182
179;179
195;195
149;149
183;182
183;160
189;174
134;152
159;159
195;195
156;158
164;164
170;174
177;177
180;170
146;146
195;198
160;162
176;184
188;192
131;131
253;253
258;258
283;268
273;279
249;270
265;259
248;270
268;258
279;279
286;287
234;218
224;207
268;264
230;230
219;219
270;280
252;252
238;244
208;216
228;227
272;267
287;284
241;246
285;288
276;282
272;295
246;254
262;255
295;278
276;259
238;238
245;245
258;257
253;252
292;271
236;217
259;249
265;250
287;284
227;228
331;331
268;268
275;272
304;292
242;258
217;214
295;292
278;278
309;301
282;282
269;260
212;212
243;258
253;255
270;270
282;282
266;248
261;276
250;250
260;269
262;266
265;268
231;246
299;288
231;238
281;274
246;250
239;239
241;241
277;277
265;266
301;301
263;263
273;279
247;233
263;239
286;252
282;264
243;240
249;273
265;265
266;274
266;266
253;260
269;269
272;253
255;245
290;297
277;290
277;268
213;218
359;342
363;363
376;397
351;350
316;308
360;340
329;320
340;335
389;383
322;320
332;331
293;293
324;324
341;333
351;360
330;330
331;331
356;369
305;335
379;342
332;332
347;356
341;336
314;313


==> data/unweighteddepth_ALG-Y-SWAPS-NOLAYER_vs_ALG-Y-SWAPS-LAYER.csv <==
depth0;depth1
209;217
218;211
196;195
174;175
191;191
247;225
237;230
231;216
141;137
238;209
232;217
206;223
126;119
186;179
206;223
242;247
125;129
234;234
161;157
155;150
198;163
200;190
200;234
197;187
156;168
171;174
231;234
228;220
210;217
239;230
176;178
263;220
175;159
187;181
213;214
189;181
213;236
187;166
138;150
179;188
193;173
223;211
216;220
183;190
276;278
158;154
221;201
142;154
158;164
232;235
196;191
256;234
235;217
193;191
202;196
222;219
239;239
246;253
157;157
210;214
202;224
210;217
183;187
167;158
179;176
191;197
199;206
208;207
153;150
195;187
208;199
188;204
247;245
196;192
228;231
285;269
217;194
192;180
232;199
187;201
182;190
171;160
189;204
118;111
189;190
204;175
199;212
239;216
206;181
204;195
202;233
150;174
199;191
189;191
175;181
184;176
181;181
184;176
176;185
149;167
287;292
329;323
256;281
309;323
306;310
379;389
339;348
315;307
271;282
364;351
332;355
316;299
285;260
295;286
286;275
282;296
179;176
333;320
289;283
261;256
276;277
287;283
362;356
326;323
269;268
318;283
275;262
351;337
252;274
314;312
250;248
367;337
291;297
281;270
278;286
361;355
316;317
277;247
244;227
243;243
299;276
335;335
303;300
271;279
353;350
220;213
293;263
230;275
213;208
328;347
300;309
332;306
341;320
282;290
337;319
307;296
340;334
348;367
269;282
255;279
326;298
258;264
309;292
212;210
244;256
241;223
310;334
331;330
240;252
285;277
309;321
266;266
294;291
321;314
308;329
336;358
331;336
286;285
318;307
279;279
224;259
313;300
283;320
199;215
295;297
292;299
359;353
329;350
283;276
263;257
303;341
267;294
316;283
319;324
253;266
254;276
275;261
274;275
298;277
231;244
407;406
425;404
333;361
460;458
358;371
471;468
415;424
418;403
349;366
459;456
444;460
436;428
355;297
347;355
404;372
396;411
237;259
431;422
391;386
329;298
373;369
329;325
467;452
424;442
337;340
377;355
339;345
481;455
358;393
451;425
396;358
469;438
395;367
397;398
364;381
448;443
459;450
319;295
319;272
358;368
384;349
526;535
362;349
383;380
464;458
328;348
385;369
376;342
276;281
437;442
414;404
447;424
408;394
374;372
408;431
401;367
422;423
441;427
359;366
363;361
456;447
329;322
409;387
319;336
379;385
354;367
399;423
434;428
357;385
394;357
412;416
405;409
372;367
445;438
406;410
460;448
405;399
368;366
424;406
367;417
343;349
462;463
385;367
290;297
435;417
424;382
489;463
472;457
440;432
368;361
446;462
379;415
384;371
360;346
374;379
375;387
426;407
394;409
339;339
344;360
185;162
211;211
247;181
212;198
209;166
148;147
222;172
158;135
152;142
202;173
198;146
189;161
172;182
210;196
174;157
234;248
180;180
201;224
222;214
178;156
227;186
226;223
175;159
212;203
154;137
178;182
144;145
176;161
135;135
156;159
192;189
207;186
222;208
176;168
230;201
212;201
228;176
148;136
185;151
169;168
176;151
192;203
211;191
189;170
257;213
174;160
169;186
156;159
174;160
189;201
168;159
178;171
234;189
189;139
206;187
182;191
247;221
210;151
227;182
229;214
246;172
211;174
175;156
161;158
154;121
198;189
129;127
169;165
179;154
242;186
255;186
258;221
196;141
211;185
198;184
179;171
212;246
158;191
205;167
189;175
207;198
178;149
172;155
251;214
203;203
144;134
148;131
152;129
228;180
158;149
125;125
209;160
225;214
182;197
179;178
164;164
118;115
177;164
226;190
170;161
375;259
323;292
327;265
310;277
269;265
303;277
285;251
253;213
231;244
313;254
240;240
287;274
267;233
286;244
238;217
302;259
281;253
273;255
340;292
300;212
288;261
306;262
254;226
331;308
303;222
259;238
195;208
308;305
215;200
284;254
312;281
264;225
347;291
300;281
352;273
287;265
275;265
242;200
240;224
242;245
279;251
342;286
263;264
277;266
310;299
288;275
293;315
281;244
293;280
336;319
255;253
246;245
335;305
294;249
357;265
283;283
406;341
276;254
313;221
333;285
324;259
300;281
282;263
288;283
205;177
296;275
297;239
283;219
331;257
313;252
376;308
327;311
313;262
316;256
361;273
263;254
331;322
292;267
326;280
254;248
291;279
316;269
258;227
300;273
299;287
313;261
280;233
289;193
315;306
287;250
216;182
286;286
349;306
268;260
278;258
306;294
274;215
328;251
296;252
252;223
423;353
402;400
425;321
394;380
378;380
402;355
462;358
399;303
401;356
390;321
414;321
419;371
324;311
391;352
300;278
354;348
333;339
372;346
421;395
358;289
437;358
363;345
352;306
410;392
291;296
321;321
262;246
410;359
325;292
393;354
348;355
368;314
430;366
353;359
438;351
482;410
391;343
367;333
368;305
333;298
394;316
464;377
324;322
323;330
437;389
415;409
424;406
406;356
360;388
474;412
366;343
392;361
408;373
394;354
436;333
472;363
496;426
365;319
328;313
401;356
350;346
384;351
380;351
417;394
332;288
383;343
348;328
425;324
418;350
359;320
384;375
445;371
341;337
366;350
406;355
334;328
474;408
375;341
413;348
367;358
391;372
395;343
367;350
370;358
426;402
431;368
404;346
340;313
410;382
395;333
426;308
397;379
423;374
375;346
326;335
410;391
344;315
362;350
429;347
366;294
180;174
193;173
245;183
268;219
269;182
175;137
227;192
259;211
208;191
200;193
212;179
271;212
255;241
181;172
158;167
204;178
238;160
197;146
215;208
228;189
208;151
199;185
253;183
220;193
185;171
188;161
258;203
217;175
184;198
218;225
204;196
175;145
227;177
226;186
190;197
191;177
190;146
165;165
180;164
213;204
173;167
277;236
223;195
234;160
228;202
209;169
235;209
215;186
206;190
269;207
205;178
184;189
196;200
234;236
265;222
267;215
296;217
182;156
174;172
206;194
150;175
168;168
163;163
147;134
202;168
211;160
221;194
246;183
186;177
250;232
175;153
205;213
190;168
227;212
149;153
230;189
167;147
204;210
221;204
262;195
240;193
229;213
179;148
190;174
198;187
225;208
153;152
199;168
210;176
173;158
176;164
248;174
205;197
185;191
167;151
284;211
227;173
248;185
255;208
137;134
308;258
385;258
318;280
306;287
360;307
252;272
322;289
282;263
378;270
350;285
238;226
225;234
320;260
313;244
352;316
336;272
434;264
254;230
299;231
326;267
285;276
304;254
321;270
363;285
310;307
359;321
328;267
301;263
384;268
378;236
305;284
270;250
351;253
381;323
255;230
426;352
260;252
290;268
353;291
252;261
407;353
357;279
306;285
391;300
315;259
273;257
393;304
301;301
382;282
306;287
240;241
351;292
320;273
294;274
320;296
304;286
279;266
313;260
346;281
285;264
320;285
327;236
318;294
289;259
323;301
420;271
297;285
296;269
343;306
320;301
300;271
339;290
296;234
267;261
335;276
291;263
240;267
294;282
357;276
340;266
293;247
313;253
319;290
278;270
319;259
369;320
336;281
361;281
346;265
244;233
421;390
447;386
437;393
362;278
396;305
442;357
463;414
412;351
330;327
436;352
423;398
365;342
408;347
384;347
391;391
425;335
468;374
393;396
357;346
398;358
422;360


==> img/simplecircuit1.tikz <==
\begin{quantikz}
\lstick{1} & \gate[1]{g_1} \hphantom{wide} & \ctrl{3} & \\
\lstick{2} & \ctrl{-1} &  &\\
\lstick{3} & \gate[1]{g_2} \hphantom{very wide} &  &\\
\lstick{4} & \ctrl{-1} & \gate[1]{g_3} & 
\end{quantikz}
